Maize Seedling Detection Dataset (MSDD): A Curated High-Resolution RGB Dataset for Seedling Maize Detection and Benchmarking with YOLOv9, YOLO11, YOLOv12 and Faster-RCNN

Accurate maize seedling detection is crucial for precision agriculture, yet curated datasets remain scarce. We introduce MSDD, a high-quality aerial image dataset for maize seedling stand counting, with applications in early-season crop monitoring, yield prediction, and in-field management. Stand counting determines how many plants germinated, guiding timely decisions such as replanting or adjusting inputs. Traditional methods are labor-intensive and error-prone, while computer vision enables efficient, accurate detection. MSDD contains three classes-single, double, and triple plants-capturing diverse growth stages, planting setups, soil types, lighting conditions, camera angles, and densities, ensuring robustness for real-world use. Benchmarking shows detection is most reliable during V4-V6 stages and under nadir views. Among tested models, YOLO11 is fastest, while YOLOv9 yields the highest accuracy for single plants. Single plant detection achieves precision up to 0.984 and recall up to 0.873, but detecting doubles and triples remains difficult due to rarity and irregular appearance, often from planting errors. Class imbalance further reduces accuracy in multi-plant detection. Despite these challenges, YOLO11 maintains efficient inference at 35 ms per image, with an additional 120 ms for saving outputs. MSDD establishes a strong foundation for developing models that enhance stand counting, optimize resource allocation, and support real-time decision-making. This dataset marks a step toward automating agricultural monitoring and advancing precision agriculture.

==> images/label/20_07_02_573m_Frame000003_frag2.txt <==
0 0.061208 0.891268 0.076846 0.055439
0 0.072183 0.957329 0.055626 0.064042
0 0.090614 0.657755 0.082096 0.037732
0 0.093522 0.697707 0.086769 0.048322
0 0.085089 0.811274 0.065899 0.056666
0 0.087973 0.749147 0.057117 0.056125
0 0.096661 0.503141 0.070625 0.046187
1 0.104928 0.549301 0.081598 0.051847
0 0.102102 0.623538 0.063003 0.043150
0 0.108930 0.327983 0.059308 0.043756
0 0.111313 0.423823 0.057425 0.047132
0 0.111033 0.373481 0.054794 0.056668
0 0.111522 0.460482 0.054932 0.043405
0 0.112067 0.271263 0.049796 0.059832
0 0.121286 0.213650 0.059424 0.048266
0 0.131143 0.127272 0.059880 0.075816
0 0.146420 0.059128 0.053725 0.070907
0 0.270409 0.843676 0.048347 0.081492
0 0.288076 0.736339 0.071018 0.048613
0 0.293020 0.662413 0.067121 0.078674
0 0.307676 0.464785 0.062900 0.041807
0 0.313053 0.522983 0.069508 0.044301
0 0.321442 0.781092 0.082932 0.053461
0 0.316124 0.404200 0.062752 0.041618
0 0.326817 0.252107 0.057541 0.063906
0 0.331720 0.338445 0.056357 0.070426
0 0.328924 0.042272 0.044168 0.040413
0 0.328376 0.106253 0.037918 0.040486
0 0.343639 0.212641 0.055219 0.040042
0 0.342936 0.140920 0.051354 0.071514
0 0.451238 0.944619 0.069896 0.066864
0 0.453966 0.872279 0.072568 0.059664
0 0.464268 0.807318 0.080838 0.050704
0 0.453224 0.759026 0.058059 0.048848
0 0.477950 0.646122 0.091602 0.059695
0 0.468143 0.700905 0.062680 0.057098
0 0.484705 0.495850 0.075000 0.065828
0 0.486882 0.417048 0.059753 0.056256
0 0.498407 0.238303 0.046259 0.052524
0 0.517464 0.169361 0.076228 0.060398
0 0.501573 0.345203 0.047749 0.043409
0 0.514916 0.108037 0.067006 0.060800
0 0.531354 0.032708 0.076496 0.055604
0 0.608443 0.897934 0.067771 0.045921
0 0.615155 0.941170 0.078978 0.051208
0 0.604680 0.841747 0.057050 0.055185
0 0.623127 0.723955 0.083429 0.050225
0 0.630566 0.781177 0.086250 0.062133
0 0.632218 0.652120 0.077580 0.051439
0 0.624073 0.550999 0.062003 0.040542
0 0.633821 0.592073 0.077377 0.053666
0 0.646683 0.403479 0.082749 0.055305
0 0.660959 0.312532 0.090310 0.069552
0 0.670186 0.037091 0.082174 0.061965
0 0.670350 0.220865 0.077465 0.066161
0 0.667831 0.165325 0.072501 0.055361
0 0.763502 0.890393 0.076653 0.062527
0 0.755470 0.661705 0.054157 0.049668
0 0.768456 0.945356 0.075258 0.049082
0 0.776529 0.805588 0.081712 0.075112
0 0.809402 0.488570 0.092510 0.064669
0 0.822551 0.173185 0.075309 0.048553
0 0.836529 0.229126 0.098835 0.072647
0 0.819613 0.127249 0.064614 0.047675
0 0.838064 0.064459 0.075426 0.070689
0 0.977951 0.405795 0.038093 0.057118
1 0.276953 0.955469 0.060156 0.059375
0 0.429688 0.976562 0.050000 0.046875
0 0.969922 0.774219 0.060156 0.051562
0 0.967969 0.832422 0.064062 0.055469
0 0.936719 0.879687 0.026563 0.032812
0 0.964453 0.603125 0.071094 0.054688
0 0.975391 0.564453 0.049219 0.033594
0 0.981641 0.512500 0.036719 0.039062


==> images/label/20_07_02_575_Frame000024_frag1.txt <==
0 0.466980 0.669011 0.046500 0.021093
0 0.177813 0.508854 0.033001 0.028125
0 0.118592 0.730027 0.031062 0.036653
0 0.112825 0.848186 0.033644 0.024306
0 0.112499 0.872948 0.043640 0.020226
0 0.109604 0.888693 0.023423 0.018872
0 0.120354 0.906667 0.027733 0.018856
0 0.115206 0.930616 0.040886 0.029603
0 0.071995 0.730047 0.033886 0.031220
0 0.076902 0.774522 0.029219 0.016254
0 0.070449 0.932880 0.043983 0.039024
0 0.185950 0.723212 0.030939 0.032587
0 0.184369 0.769957 0.029276 0.021676
0 0.185005 0.806081 0.037867 0.018932
0 0.189566 0.837635 0.036632 0.032424
0 0.187614 0.863160 0.026333 0.021591
0 0.183417 0.897642 0.032175 0.026950
0 0.187255 0.933569 0.026386 0.026912
0 0.173192 0.952269 0.037874 0.025538
0 0.191189 0.975414 0.026364 0.026863
0 0.238837 0.957463 0.029222 0.026881
0 0.250385 0.930542 0.039352 0.029599
0 0.251392 0.893863 0.024824 0.020213
0 0.237435 0.872884 0.023487 0.025631
0 0.244838 0.836107 0.026496 0.032430
0 0.242643 0.800034 0.032251 0.029770
0 0.249461 0.775200 0.021998 0.020318
0 0.249079 0.751848 0.027853 0.024407
0 0.296580 0.760868 0.029347 0.029822
0 0.355323 0.772140 0.027878 0.031160
0 0.347658 0.796982 0.024846 0.021651
0 0.350515 0.829295 0.035175 0.039193
0 0.348825 0.879569 0.036561 0.037760
0 0.343296 0.940215 0.039147 0.020165
0 0.345964 0.958896 0.017608 0.024195
0 0.291411 0.790234 0.030716 0.025719
0 0.309297 0.806021 0.030755 0.029761
0 0.292166 0.839091 0.030704 0.027016
0 0.290086 0.860106 0.026323 0.024293
0 0.286385 0.879606 0.033523 0.024270
0 0.285145 0.902832 0.027809 0.028293
0 0.288936 0.940991 0.030640 0.026899
0 0.290144 0.967145 0.029163 0.025525
0 0.588791 0.775805 0.026256 0.029795
0 0.592275 0.805896 0.023253 0.018934
0 0.589307 0.832193 0.026162 0.022965
0 0.592757 0.859206 0.026195 0.028340
0 0.592983 0.883947 0.023240 0.021568
0 0.584396 0.907167 0.030416 0.020194
0 0.592578 0.927367 0.024609 0.016142
0 0.600734 0.945304 0.021769 0.021511
0 0.650519 0.773519 0.039260 0.036566
0 0.650161 0.829158 0.026196 0.031078
0 0.641655 0.867429 0.036276 0.032370
0 0.647791 0.935556 0.046301 0.033616
0 0.646513 0.975145 0.031922 0.037598
0 0.710353 0.969139 0.034692 0.029542
0 0.714201 0.946735 0.033218 0.021500
0 0.721214 0.919064 0.031838 0.028261
0 0.711970 0.850146 0.027582 0.031047
0 0.713376 0.820115 0.027580 0.028384
0 0.719590 0.790044 0.033403 0.033833
0 0.721081 0.771986 0.021815 0.025735
0 0.539656 0.754742 0.027719 0.027111
0 0.530246 0.775833 0.030570 0.024376
0 0.539550 0.823198 0.029190 0.033791
0 0.534267 0.854735 0.030559 0.028344
0 0.530611 0.887725 0.026133 0.020215
0 0.534116 0.917670 0.029022 0.022881
0 0.536734 0.938612 0.021788 0.020172
0 0.483447 0.962550 0.031960 0.028213
0 0.473508 0.931916 0.026216 0.026908
0 0.478824 0.907970 0.039216 0.029623
0 0.484160 0.884750 0.037803 0.031001
0 0.493446 0.856254 0.029144 0.028343
0 0.469261 0.842007 0.017649 0.029718
0 0.481860 0.823230 0.031995 0.022972
0 0.483976 0.798419 0.045166 0.037883
0 0.482058 0.770582 0.042169 0.025733
0 0.794920 0.787757 0.047739 0.027058
0 0.786238 0.814075 0.031824 0.020272
0 0.791142 0.834351 0.040435 0.016197
0 0.790453 0.857608 0.039047 0.031029
0 0.789028 0.892832 0.036148 0.032332
0 0.761284 0.937735 0.028957 0.034966
0 0.791678 0.943697 0.031795 0.032263
0 0.773418 0.966119 0.036075 0.026854
0 0.835697 0.973964 0.033164 0.026859
0 0.844403 0.943673 0.028839 0.021505
0 0.845937 0.927226 0.031736 0.024210
0 0.841785 0.886065 0.033220 0.028297
0 0.843251 0.850833 0.027477 0.026992
0 0.839934 0.820810 0.021717 0.024326
0 0.849455 0.796759 0.033262 0.024346
0 0.895968 0.811770 0.036107 0.024328
0 0.901651 0.841050 0.026006 0.028354
0 0.893713 0.864309 0.020219 0.021581
0 0.906564 0.885283 0.028861 0.029647
0 0.906713 0.948113 0.031726 0.040323
0 0.890831 0.979480 0.028823 0.032213
0 0.975289 0.841016 0.028839 0.025650
0 0.965719 0.870267 0.037467 0.026962
0 0.976143 0.892738 0.021612 0.024249
0 0.979394 0.953306 0.027337 0.030903
0 0.975430 0.982419 0.028752 0.024151
0 0.074929 0.796349 0.042282 0.020295
0 0.533785 0.543105 0.037140 0.035721
0 0.667951 0.338597 0.025476 0.032141
0 0.783486 0.554970 0.044389 0.032324
0 0.907697 0.438842 0.037262 0.029893
0 0.911978 0.337760 0.034501 0.032343
0 0.911146 0.364323 0.026999 0.029532
0 0.917813 0.395573 0.030000 0.032343
0 0.900313 0.468230 0.037499 0.028125
0 0.904480 0.496355 0.024000 0.036562
0 0.901145 0.547136 0.038999 0.023906
0 0.907812 0.572916 0.042000 0.016875
0 0.910312 0.595573 0.019499 0.026719
0 0.901979 0.615886 0.022501 0.021093
0 0.899479 0.643229 0.026999 0.033750
0 0.896145 0.671354 0.033001 0.028125
0 0.904480 0.698698 0.036000 0.029532
0 0.845312 0.600261 0.037499 0.040782
1 0.838645 0.685416 0.043500 0.050625
0 0.799479 0.348698 0.042000 0.029532
0 0.790312 0.367448 0.040501 0.023906
0 0.781979 0.387761 0.034501 0.026719
0 0.783646 0.426042 0.049499 0.022500
0 0.780313 0.444011 0.034501 0.021093
0 0.781979 0.474479 0.040501 0.022500
0 0.783646 0.491667 0.028500 0.016875
0 0.785312 0.515104 0.037499 0.014062
0 0.786146 0.534635 0.026999 0.023906
0 0.780313 0.594792 0.034501 0.016875
0 0.781145 0.614323 0.033001 0.029532
0 0.779479 0.644791 0.033001 0.033750
0 0.788646 0.663542 0.025500 0.036562
0 0.721979 0.662760 0.043500 0.035156
0 0.724480 0.632292 0.038999 0.033750
0 0.714479 0.601823 0.045001 0.037969
2 0.720313 0.503386 0.049499 0.054844
0 0.720313 0.436979 0.043500 0.047812
0 0.731146 0.383855 0.033001 0.028125
0 0.726980 0.364323 0.034501 0.021093
0 0.727812 0.338542 0.038999 0.033750
0 0.650312 0.376041 0.040501 0.025313
0 0.678645 0.394792 0.025500 0.019687
0 0.659479 0.408072 0.045001 0.037969
0 0.661145 0.436197 0.030000 0.026719
0 0.653647 0.448698 0.037499 0.021093
0 0.660313 0.475261 0.037499 0.032343
0 0.651978 0.517448 0.040501 0.023906
0 0.651146 0.546354 0.030000 0.028125
0 0.668646 0.597135 0.031499 0.026719
0 0.660313 0.640886 0.043500 0.032343
0 0.591146 0.665885 0.042000 0.032343
0 0.605312 0.438542 0.025500 0.028125
0 0.598645 0.407292 0.028500 0.028125
0 0.600313 0.383855 0.028500 0.025313
0 0.601145 0.354167 0.033001 0.030937
0 0.549478 0.353385 0.042000 0.032343
0 0.553647 0.390104 0.031499 0.030937
0 0.536147 0.406511 0.030000 0.023906
0 0.530312 0.500261 0.046500 0.037969
0 0.534479 0.573698 0.033001 0.023906
0 0.523646 0.591667 0.034501 0.022500
0 0.535313 0.620573 0.019499 0.032343
0 0.531146 0.651042 0.030000 0.025313
0 0.466980 0.669011 0.046500 0.021093
0 0.309480 0.308073 0.033001 0.026719
0 0.312813 0.341667 0.036000 0.025313
0 0.306980 0.386979 0.037499 0.028125
0 0.306146 0.409635 0.036000 0.023906
0 0.299479 0.421354 0.033001 0.028125
0 0.304480 0.455730 0.026999 0.028125
0 0.296979 0.489323 0.031499 0.029532
0 0.300313 0.507292 0.037499 0.025313
0 0.300313 0.551042 0.031499 0.025313
0 0.295313 0.576822 0.034501 0.023906
0 0.296979 0.601823 0.037499 0.018282
0 0.300313 0.628386 0.025500 0.026719
0 0.195313 0.308073 0.043500 0.037969
0 0.196979 0.351822 0.028500 0.035156
0 0.191146 0.386198 0.030000 0.029532
0 0.177813 0.402604 0.033001 0.030937
0 0.184480 0.439323 0.036000 0.032343
0 0.177813 0.508854 0.033001 0.028125
0 0.174479 0.533073 0.042000 0.032343
0 0.180313 0.580730 0.034501 0.025313
0 0.172813 0.597135 0.033001 0.023906
0 0.175313 0.631511 0.034501 0.032343
0 0.068646 0.348698 0.037499 0.029532
0 0.111978 0.616667 0.031499 0.028125
0 0.114479 0.480729 0.048000 0.025313
0 0.118645 0.454948 0.049499 0.029532
0 0.122814 0.421354 0.048000 0.022500
0 0.123646 0.397917 0.046500 0.030937
0 0.119479 0.374479 0.048000 0.028125
0 0.127812 0.342448 0.042000 0.029532
0 0.124480 0.323697 0.038999 0.023906
1 0.128646 0.296354 0.049499 0.042188
0 0.246980 0.312760 0.040501 0.032343
0 0.249480 0.342448 0.036000 0.021093
0 0.248646 0.374479 0.037499 0.028125
0 0.236979 0.401823 0.037499 0.026719
0 0.243646 0.447917 0.034501 0.028125
0 0.235313 0.470573 0.034501 0.023906
0 0.229480 0.502604 0.042000 0.033750
0 0.241979 0.531511 0.031499 0.021093
2 0.232812 0.565885 0.054000 0.040782
0 0.235313 0.597135 0.043500 0.026719
1 0.240313 0.626041 0.040501 0.036562
0 0.503161 0.077490 0.041270 0.033960
0 0.806954 0.038295 0.031703 0.035747
0 0.806108 0.092060 0.027548 0.030114
0 0.861444 0.182246 0.020552 0.017692
0 0.861100 0.173196 0.019626 0.014945
0 0.862216 0.158000 0.020631 0.015322
0 0.863620 0.132144 0.023155 0.014966
0 0.863605 0.141823 0.022071 0.016150
0 0.867270 0.089726 0.028695 0.018904
0 0.866039 0.117691 0.024011 0.016568
0 0.920365 0.039992 0.035224 0.037845
0 0.908680 0.257459 0.049329 0.028769
0 0.797369 0.131695 0.035207 0.024824
0 0.792746 0.156437 0.032408 0.027455
0 0.787351 0.185559 0.025390 0.030101
0 0.800714 0.215397 0.029623 0.031417
0 0.798447 0.246000 0.031026 0.026181
0 0.856247 0.232781 0.025415 0.031426
0 0.863966 0.203632 0.025348 0.013063
0 0.864286 0.061110 0.021131 0.020889
0 0.865787 0.042957 0.023938 0.022186
0 0.864960 0.028440 0.019707 0.016960
1 0.147281 0.078014 0.061920 0.044477
0 0.196343 0.179229 0.035177 0.038012
0 0.201241 0.113623 0.032359 0.030110
0 0.209158 0.084486 0.035173 0.030091
0 0.206133 0.047375 0.035167 0.026148
0 0.210142 0.015370 0.061922 0.031341
0 0.260522 0.228002 0.046504 0.034073
0 0.251206 0.187890 0.049314 0.032738
0 0.265502 0.109893 0.046454 0.034014
0 0.275752 0.079305 0.033762 0.031395
0 0.266468 0.032029 0.036559 0.032680
0 0.320249 0.153520 0.035202 0.028802
0 0.318794 0.092347 0.026740 0.020925
0 0.327437 0.074870 0.036589 0.026148
0 0.325175 0.026873 0.035157 0.031363
1 0.313881 0.206751 0.038026 0.038011
0 0.367966 0.200096 0.036622 0.034066
0 0.366438 0.170937 0.036626 0.023555
0 0.368047 0.139605 0.039429 0.027474
1 0.368079 0.119214 0.039417 0.030088
0 0.367330 0.093738 0.035188 0.026152
1 0.377548 0.060987 0.039395 0.032678
0 0.384625 0.032622 0.043611 0.031352
0 0.383093 0.005009 0.032350 0.023506
0 0.494880 0.046304 0.036581 0.024814
0 0.496428 0.115392 0.039422 0.034004
2 0.492510 0.167828 0.049298 0.049751
0 0.491714 0.210093 0.053549 0.028779
0 0.566873 0.233294 0.022554 0.023586
0 0.563731 0.207786 0.033825 0.030117
0 0.570758 0.174256 0.026769 0.027491
0 0.577005 0.152399 0.035209 0.019604
0 0.566824 0.130574 0.039425 0.019593
0 0.565252 0.106567 0.025342 0.020917
0 0.582442 0.091996 0.030968 0.020902
0 0.580083 0.065096 0.037995 0.022195
0 0.568350 0.048395 0.030956 0.023508
0 0.582400 0.025857 0.028139 0.022196
1 0.611498 0.245612 0.035251 0.035379
1 0.612245 0.204057 0.047913 0.036645
0 0.615283 0.104316 0.033794 0.030065
0 0.622282 0.070133 0.032375 0.028743
0 0.637096 0.041775 0.045018 0.027407
0 0.618323 0.014922 0.030950 0.020879
0 0.691720 0.016295 0.030943 0.018261
0 0.690986 0.046797 0.029574 0.036574
0 0.698107 0.101292 0.033784 0.022203
0 0.693446 0.117299 0.030975 0.019594
0 0.692697 0.138395 0.032388 0.020907
0 0.691174 0.161686 0.035207 0.018289
0 0.680262 0.182094 0.026782 0.028795
0 0.679524 0.210503 0.033835 0.032729
0 0.741420 0.270168 0.035278 0.038002
0 0.746033 0.231519 0.029622 0.031430
0 0.732682 0.202398 0.036644 0.028784
0 0.742773 0.170343 0.029618 0.036642
0 0.736452 0.136150 0.032400 0.027453
0 0.745785 0.115044 0.029581 0.026138
0 0.742587 0.080155 0.046470 0.041799
1 0.747198 0.046006 0.043642 0.040475
0 0.988153 0.212158 0.018369 0.023555
0 0.051978 0.838541 0.037499 0.028125
0 0.060313 0.894011 0.040501 0.029532
0 0.061145 0.972917 0.045001 0.030937
0 0.345312 0.623698 0.040501 0.037969
0 0.482811 0.429948 0.042000 0.029532
0 0.473647 0.458854 0.037499 0.033750
0 0.492812 0.475261 0.030000 0.018282
0 0.252813 0.481510 0.033001 0.021093
0 0.279479 0.693230 0.045001 0.033750
0 0.359479 0.360416 0.036000 0.036562
2 0.361979 0.319791 0.052501 0.039375
0 0.353647 0.398698 0.040501 0.026719
0 0.351978 0.422135 0.046500 0.023906
0 0.355313 0.447136 0.037499 0.023906
0 0.356145 0.469792 0.036000 0.016875
0 0.359479 0.490886 0.030000 0.018282
0 0.351978 0.512760 0.040501 0.029532
0 0.347812 0.537760 0.045001 0.021093
0 0.351978 0.578385 0.040501 0.023906
0 0.349478 0.552605 0.045001 0.022500
1 0.466146 0.626041 0.054000 0.050625
0 0.467812 0.591667 0.045001 0.022500
0 0.471978 0.565104 0.046500 0.028125
0 0.476979 0.533854 0.037499 0.022500
0 0.478645 0.508073 0.040501 0.021093
0 0.480313 0.489323 0.034501 0.018282
0 0.477813 0.389323 0.045001 0.046406
1 0.476979 0.339323 0.049499 0.043594
0 0.783646 0.580730 0.025500 0.014062
0 0.039062 0.053125 0.032343 0.035156
0 0.031641 0.085938 0.038672 0.029531
0 0.032422 0.111328 0.030235 0.026015
0 0.039844 0.144531 0.026718 0.032343
1 0.025781 0.183203 0.046406 0.051328
0 0.092578 0.146094 0.020390 0.015469
0 0.097656 0.085547 0.019687 0.016172
0 0.097656 0.069531 0.019687 0.016875
0 0.101562 0.051172 0.016875 0.016172
0 0.112500 0.642969 0.042188 0.026718
0 0.073047 0.582031 0.045703 0.021094
0 0.076563 0.530078 0.030937 0.026015
1 0.113672 0.504297 0.040078 0.024610
0 0.021484 0.291016 0.042969 0.030469
0 0.011719 0.267188 0.023438 0.023438
0 0.021484 0.324219 0.042969 0.035937
0 0.017969 0.353906 0.035937 0.025000
0 0.021094 0.380859 0.042188 0.030469
0 0.019141 0.410937 0.038281 0.031250
0 0.020703 0.444141 0.041406 0.035156
0 0.019531 0.474219 0.039062 0.026563
0 0.014453 0.516016 0.028906 0.036719
0 0.016016 0.557031 0.032031 0.026563
0 0.014453 0.578906 0.027344 0.029687
0 0.012109 0.621094 0.024219 0.040625
0 0.010547 0.788672 0.021094 0.039844
0 0.344141 0.991797 0.027344 0.016406
0 0.475781 0.991797 0.029687 0.016406
0 0.993359 0.101172 0.013281 0.022656
2 0.138672 0.189844 0.053906 0.051562
0 0.530859 0.804297 0.039844 0.022656
0 0.050000 0.009766 0.020312 0.019531
0 0.992188 0.022266 0.015625 0.032031
0 0.755859 0.017969 0.035156 0.035937
0 0.995313 0.122266 0.009375 0.013281
0 0.993359 0.137500 0.013281 0.012500
0 0.990234 0.153125 0.019531 0.015625
0 0.990234 0.169922 0.019531 0.017969
0 0.991406 0.189063 0.014062 0.020312
0 0.993359 0.233594 0.013281 0.017188
0 0.987891 0.250000 0.021094 0.014062
0 0.977734 0.783984 0.017969 0.024219
0 0.241797 0.990625 0.033594 0.018750
0 0.010156 0.959375 0.020312 0.029687
0 0.187891 0.994141 0.032031 0.011719
0 0.282031 0.988281 0.042188 0.023438
0 0.525391 0.992188 0.024219 0.015625


==> images/label/22_06_27_061_Frame000001_frag1.txt <==
1 0.272395 0.956771 0.072396 0.041146
0 0.954687 0.071354 0.052083 0.053125
0 0.993229 0.977083 0.013542 0.029167
0 0.079167 0.360938 0.038542 0.066146
0 0.039844 0.357812 0.071875 0.063021
0 0.017708 0.650000 0.035417 0.039583
0 0.776042 0.207031 0.066667 0.064062
0 0.239844 0.508073 0.046354 0.060937
0 0.953646 0.813542 0.071354 0.039583
0 0.014063 0.785417 0.028125 0.039062
0 0.157813 0.797396 0.047917 0.057292
0 0.520052 0.519792 0.060417 0.079167
0 0.252344 0.648958 0.035417 0.050521
0 0.227865 0.645312 0.029687 0.052083
0 0.716667 0.068750 0.043750 0.070833
0 0.679167 0.798437 0.055208 0.034375
0 0.635417 0.371354 0.064583 0.060937
0 0.156771 0.954687 0.046875 0.043229
0 0.974479 0.520833 0.051042 0.043750
0 0.073438 0.949479 0.036458 0.039583
0 0.058073 0.652083 0.048958 0.029687
0 0.018229 0.945833 0.035937 0.040625
0 0.624479 0.653646 0.044271 0.053646
0 0.275521 0.797396 0.059375 0.045833
0 0.207552 0.502604 0.033333 0.036979
0 0.984896 0.376042 0.029687 0.052083
0 0.157031 0.066406 0.036979 0.036979
0 0.975521 0.652604 0.047917 0.054167
0 0.518750 0.657292 0.085938 0.045312
0 0.046354 0.950000 0.038021 0.043229
0 0.861458 0.507812 0.064062 0.044271
0 0.137500 0.647917 0.038021 0.032292
0 0.280990 0.643750 0.039583 0.043229
0 0.689583 0.372396 0.039062 0.073438
0 0.763021 0.068229 0.040625 0.060417
0 0.285417 0.510677 0.043229 0.033854
0 0.906250 0.511979 0.043229 0.066667
0 0.012760 0.500781 0.025000 0.054167
0 0.772396 0.511979 0.047396 0.083854
0 0.196354 0.648958 0.038542 0.053646
0 0.098958 0.944271 0.031250 0.053125
0 0.631771 0.795833 0.036979 0.032813
0 0.586458 0.652083 0.050000 0.053646
0 0.930729 0.202865 0.052083 0.058854
0 0.103906 0.646875 0.041667 0.033854
0 0.725000 0.218229 0.042708 0.068750
0 0.046094 0.796875 0.045312 0.069792
0 0.660417 0.065625 0.063021 0.050000
0 0.675000 0.210677 0.059375 0.064062
0 0.807292 0.513542 0.047917 0.058854
0 0.225521 0.801042 0.061979 0.063542
0 0.611979 0.204688 0.073438 0.058854
0 0.118750 0.797396 0.039583 0.065104
0 0.127604 0.947396 0.036458 0.040104
0 0.739062 0.654688 0.054167 0.052083
0 0.683854 0.654688 0.048958 0.050521
0 0.508854 0.789062 0.054167 0.030729
0 0.856250 0.062500 0.043229 0.051042
0 0.492708 0.373437 0.055208 0.041667
0 0.063021 0.500260 0.040625 0.076042
0 0.143229 0.500521 0.040104 0.040625
0 0.085938 0.791667 0.040625 0.051042
0 0.177083 0.504687 0.038021 0.045312
0 0.817708 0.802604 0.042188 0.055208
0 0.806771 0.066146 0.051562 0.046354
0 0.979688 0.206771 0.040625 0.072396
0 0.766146 0.810938 0.069792 0.043229
0 0.105208 0.504948 0.042188 0.044792
0 0.013281 0.056641 0.026563 0.061719
0 0.038281 0.062109 0.031250 0.055469
0 0.069141 0.052734 0.033594 0.041406
0 0.100000 0.062891 0.039062 0.041406
0 0.123047 0.062891 0.038281 0.038281
0 0.181250 0.064453 0.035937 0.053906
0 0.204688 0.059766 0.045313 0.050781
0 0.235547 0.066797 0.032031 0.033594
0 0.261719 0.067969 0.045313 0.056250
0 0.302734 0.068750 0.042969 0.045313
0 0.571094 0.051562 0.043750 0.064062
0 0.894141 0.057813 0.061719 0.067188
0 0.987500 0.078125 0.025000 0.051562
1 0.877344 0.201172 0.051562 0.052344
0 0.844922 0.364062 0.069531 0.071875
0 0.569922 0.506250 0.069531 0.045313
0 0.623828 0.515234 0.064844 0.052344
0 0.673437 0.511328 0.050000 0.058594
0 0.721484 0.521484 0.064844 0.067969
0 0.835547 0.653516 0.067969 0.049219
0 0.889453 0.661328 0.060156 0.057031
0 0.944922 0.655469 0.050781 0.065625
0 0.644922 0.968750 0.055469 0.062500
0 0.693359 0.972656 0.058594 0.054688
0 0.746875 0.975391 0.045313 0.033594
0 0.792578 0.972266 0.061719 0.055469
0 0.868750 0.979297 0.089062 0.041406
0 0.957812 0.980469 0.037500 0.039062
0 0.191016 0.948047 0.039844 0.046094
0 0.229297 0.960938 0.044531 0.051562
0 0.187500 0.794531 0.032812 0.050000
0 0.112109 0.355859 0.035156 0.055469
0 0.142188 0.361719 0.035937 0.051562
0 0.186719 0.358984 0.045313 0.066406
0 0.249609 0.367578 0.033594 0.069531
0 0.291406 0.367969 0.043750 0.076563
0 0.019922 0.199609 0.039844 0.077344
0 0.047656 0.205859 0.037500 0.050781
0 0.087891 0.192578 0.052344 0.067969
0 0.126172 0.208203 0.032031 0.061719
0 0.157031 0.201953 0.050000 0.064844
0 0.210156 0.200781 0.060938 0.067188
0 0.253125 0.217969 0.046875 0.050000
0 0.295703 0.213672 0.057031 0.066406
0 0.558984 0.374219 0.060156 0.039062


==> images/label/22_06_27_061_Frame000001_frag1_y7.txt <==
1 0.0375 0.949219 0.071875 0.0484375
0 0.207552 0.502604 0.0307292 0.0364583
0 0.291667 0.367448 0.0645833 0.0651042
1 0.279427 0.365625 0.0828125 0.0677083
0 0.511979 0.524219 0.065625 0.0734375
0 0.289062 0.503906 0.0447917 0.0234375
0 0.26849 0.957812 0.0630208 0.0427083
0 0.875521 0.20599 0.059375 0.0588542
0 0.107552 0.0640625 0.0661458 0.0447917
0 0.9625 0.980469 0.0375 0.0359375
0 0.978125 0.371875 0.04375 0.06875
0 0.210417 0.951563 0.0395833 0.0489583
0 0.153385 0.065625 0.0411458 0.040625
0 0.157031 0.198177 0.0578125 0.0546875
0 0.165365 0.955729 0.0546875 0.046875
0 0.932813 0.654688 0.04375 0.0364583
0 0.0125 0.784115 0.025 0.0484375
0 0.978125 0.647917 0.04375 0.0520833
0 0.250521 0.357031 0.040625 0.0526042
0 0.882812 0.657812 0.0447917 0.0385417
0 0.0736979 0.0557292 0.0401042 0.0458333
0 0.989844 0.0645833 0.0203125 0.0572917
0 0.633594 0.370313 0.0557292 0.059375
0 0.0804688 0.357812 0.0369792 0.0614583
0 0.672656 0.515104 0.0473958 0.053125
0 0.617188 0.509115 0.071875 0.0473958
0 0.0190104 0.647656 0.0380208 0.0380208
1 0.288021 0.213021 0.0666667 0.071875
1 0.264844 0.95625 0.0682292 0.0416667
0 0.821875 0.651563 0.053125 0.040625
0 0.235938 0.507812 0.0447917 0.059375
0 0.0432292 0.95 0.065625 0.046875
0 0.506771 0.789583 0.059375 0.0375
0 0.0317708 0.354427 0.059375 0.0640625
0 0.688281 0.370573 0.0401042 0.0765625
0 0.0838542 0.789844 0.0479167 0.0546875
0 0.183854 0.0627604 0.046875 0.0473958
0 0.25625 0.0645833 0.0458333 0.046875
0 0.160677 0.797917 0.0494792 0.0583333
0 0.183333 0.505208 0.0458333 0.04375
0 0.499219 0.370833 0.0661458 0.0447917
0 0.30651 0.0674479 0.0546875 0.0338542
0 0.21875 0.0653646 0.0416667 0.0442708
0 0.0398437 0.0596354 0.0421875 0.0515625
0 0.777604 0.20625 0.0604167 0.0604167
1 0.875781 0.20599 0.0609375 0.0588542
0 0.121094 0.796615 0.0411458 0.0661458
0 0.577604 0.0554687 0.046875 0.0671875
0 0.0119792 0.499219 0.0229167 0.0546875
0 0.553385 0.370833 0.0651042 0.0385417
0 0.0606771 0.648438 0.0484375 0.0322917
0 0.0947917 0.942969 0.0364583 0.0546875
0 0.276823 0.795573 0.0567708 0.0484375
0 0.104687 0.647396 0.040625 0.034375
0 0.726562 0.211719 0.0458333 0.0682292
0 0.978125 0.518229 0.04375 0.0489583
0 0.907812 0.509635 0.0427083 0.0651042
0 0.953125 0.0679687 0.053125 0.0515625
0 0.632031 0.795313 0.0359375 0.0385417
0 0.0411458 0.798437 0.05 0.0677083
0 0.957812 0.8125 0.071875 0.040625
0 0.126302 0.946875 0.0338542 0.0458333
0 0.978125 0.207552 0.04375 0.0744792
0 0.22474 0.798437 0.0546875 0.059375
0 0.854688 0.0622396 0.046875 0.0536458
0 0.808854 0.0640625 0.046875 0.0479167
0 0.715625 0.515104 0.0645833 0.0552083
0 0.51276 0.655729 0.0786458 0.04375
0 0.817969 0.801042 0.0432292 0.0625
0 0.140365 0.646875 0.0328125 0.0333333
0 0.861458 0.505729 0.05625 0.0489583
0 0.252344 0.647656 0.0307292 0.0463542
0 0.226823 0.646875 0.0286458 0.046875
0 0.71849 0.0638021 0.0411458 0.0723958
0 0.145052 0.498698 0.0421875 0.0380208
0 0.811198 0.513542 0.0484375 0.05
0 0.0617188 0.498437 0.0442708 0.0697917
0 0.282292 0.640625 0.0375 0.0416667
0 0.678385 0.796615 0.0588542 0.0380208
0 0.741927 0.653125 0.0609375 0.0520833
0 0.903125 0.0625 0.0520833 0.05625
0 0.68151 0.653125 0.0463542 0.046875
0 0.764063 0.0648438 0.0447917 0.0640625
0 0.582031 0.651042 0.0515625 0.05
0 0.766667 0.810677 0.0708333 0.0473958
0 0.195833 0.648438 0.0395833 0.0520833
0 0.76901 0.505729 0.0453125 0.071875
0 0.630729 0.652083 0.0489583 0.0541667
0 0.660937 0.0632813 0.0614583 0.0536458
0 0.93125 0.203385 0.053125 0.0578125
0 0.672917 0.208854 0.05625 0.0572917
0 0.104427 0.503646 0.0421875 0.046875
0 0.609375 0.205208 0.0708333 0.0625


==> images/training/19_07_02_077_Frame000026_frag1.txt <==
0 0.015754 0.393162 0.026783 0.038512
0 0.023408 0.722346 0.038816 0.033096
0 0.031603 0.077336 0.037142 0.038748
0 0.051691 0.182168 0.026472 0.036141
0 0.063733 0.511360 0.026960 0.036040
0 0.089858 0.177726 0.037420 0.034663
0 0.107267 0.285715 0.040340 0.029809
0 0.102091 0.725866 0.029220 0.027996
0 0.114148 0.391189 0.028487 0.034561
0 0.130701 0.509292 0.030795 0.035238
0 0.138589 0.617047 0.034442 0.034347
0 0.139089 0.727029 0.030156 0.030271
0 0.136359 0.183942 0.021702 0.026069
0 0.156524 0.285192 0.033875 0.037698
0 0.153731 0.391542 0.025599 0.031891
0 0.168510 0.509141 0.028824 0.030726
0 0.173902 0.180800 0.029390 0.033688
0 0.177941 0.073591 0.030684 0.028485
0 0.189221 0.392777 0.030006 0.033419
0 0.198775 0.510872 0.026181 0.029552
0 0.209565 0.176668 0.026359 0.031298
0 0.218449 0.282714 0.034853 0.034081
0 0.227762 0.390877 0.032916 0.030190
0 0.238032 0.502720 0.032375 0.041911
0 0.248997 0.178277 0.026126 0.038950
0 0.271147 0.065368 0.038185 0.037272
0 0.274068 0.503742 0.026313 0.032085
0 0.293329 0.275686 0.030663 0.030160
0 0.300891 0.391563 0.027239 0.028704
0 0.308634 0.502197 0.036524 0.030971
0 0.331168 0.716735 0.048586 0.033915
0 0.331945 0.276405 0.031226 0.035761
0 0.330237 0.061669 0.027676 0.034097
0 0.341769 0.389380 0.032310 0.029025
0 0.347537 0.501106 0.022465 0.026392
0 0.370390 0.165979 0.043509 0.033157
0 0.366046 0.055806 0.031767 0.036154
0 0.373624 0.269187 0.030283 0.039355
0 0.380256 0.712181 0.036695 0.034727
0 0.373834 0.498079 0.025448 0.029963
0 0.402704 0.058143 0.026580 0.033439
0 0.409077 0.387200 0.034907 0.035341
0 0.411657 0.492208 0.027427 0.028526
0 0.414764 0.271443 0.027411 0.029400
0 0.435884 0.058512 0.034176 0.041121
0 0.451368 0.388444 0.034722 0.031205
0 0.449249 0.503719 0.025368 0.031617
0 0.459016 0.267420 0.029504 0.034787
0 0.484706 0.496933 0.025116 0.026735
0 0.493096 0.165937 0.035578 0.031922
0 0.491196 0.388635 0.031793 0.024899
0 0.496369 0.271869 0.031629 0.030767
0 0.697952 0.710083 0.036877 0.040366
0 0.706910 0.383951 0.025161 0.032520
0 0.724364 0.148792 0.033126 0.029736
0 0.730598 0.706534 0.031371 0.040678
0 0.745722 0.382263 0.031822 0.038875
0 0.768179 0.713504 0.030207 0.050363
0 0.773113 0.602427 0.029277 0.030959
0 0.773008 0.038554 0.029056 0.032948
0 0.782492 0.373767 0.025978 0.039840
0 0.794595 0.145262 0.036685 0.028533
0 0.795200 0.706557 0.029179 0.054339
0 0.827387 0.702393 0.037532 0.059894
0 0.828787 0.372754 0.030729 0.040219
0 0.839931 0.604102 0.029453 0.035621
0 0.857329 0.039636 0.036181 0.039506
0 0.868054 0.146069 0.034467 0.035272
0 0.870030 0.705531 0.037617 0.051518
0 0.868665 0.605821 0.026468 0.039436
0 0.898824 0.594044 0.035294 0.043602
0 0.900778 0.368201 0.027849 0.032254
0 0.906386 0.703906 0.036906 0.059550
0 0.941649 0.609669 0.041935 0.030954
0 0.938617 0.038271 0.035663 0.028778
0 0.955130 0.709516 0.044959 0.040575
0 0.947589 0.375913 0.027022 0.029664
0 0.969054 0.478383 0.030059 0.036281
0 0.983382 0.704173 0.028068 0.048937
0 0.985995 0.370279 0.024593 0.033199
0 0.014844 0.183594 0.026563 0.034375
0 0.067188 0.612500 0.031250 0.039062
0 0.512109 0.719922 0.033594 0.032031
0 0.475000 0.719141 0.031250 0.039844
0 0.442578 0.718750 0.028906 0.034375
0 0.419922 0.717578 0.025781 0.035156
0 0.260547 0.725781 0.028906 0.039062
0 0.289453 0.721484 0.036719 0.027344
0 0.201953 0.718359 0.027344 0.033594
0 0.228516 0.726953 0.024219 0.025781


==> images/training/19_07_24_179_Frame000515_frag1.txt <==
0 0.067202 0.045710 0.134403 0.076898
0 0.071514 0.116013 0.143027 0.076228
0 0.073392 0.795802 0.146783 0.058567
0 0.067386 0.168179 0.132790 0.076482
0 0.078300 0.502803 0.147786 0.049943
0 0.075310 0.709855 0.141068 0.072945
0 0.079662 0.928492 0.149487 0.064075
0 0.067112 0.241599 0.124086 0.064261
0 0.079242 0.426350 0.137774 0.050279
0 0.083111 0.971959 0.144527 0.054604
0 0.081062 0.845434 0.139561 0.064661
0 0.073480 0.287758 0.110422 0.068501
0 0.085172 0.883366 0.131625 0.057736
0 0.082311 0.639954 0.123115 0.068067
0 0.081589 0.589445 0.120673 0.067198
0 0.085803 0.462808 0.124022 0.045693
0 0.084924 0.379497 0.112743 0.052812
0 0.078290 0.335392 0.098345 0.050475
0 0.093530 0.543156 0.124225 0.044516
0 0.091500 0.758131 0.118457 0.051056
0 0.244461 0.491305 0.170182 0.051228
0 0.244321 0.746558 0.159723 0.069510
0 0.245323 0.534272 0.152626 0.058507
0 0.246239 0.271283 0.148590 0.075641
0 0.247484 0.703976 0.138813 0.052042
0 0.248319 0.200991 0.129854 0.069118
0 0.252997 0.445055 0.135500 0.059723
0 0.252882 0.817749 0.128640 0.101895
0 0.259014 0.662736 0.132530 0.048529
0 0.260445 0.627745 0.128002 0.048419
0 0.256116 0.066922 0.118412 0.058993
0 0.261645 0.883233 0.126374 0.062455
0 0.256705 0.368391 0.112813 0.055385
0 0.258826 0.581064 0.112618 0.066233
0 0.262956 0.324096 0.111195 0.052685
0 0.271533 0.926923 0.119628 0.063202
0 0.269374 0.027590 0.109588 0.055181
0 0.262694 0.109245 0.095387 0.053800
0 0.271640 0.407172 0.102160 0.042497
0 0.268160 0.154762 0.093214 0.062702
0 0.434326 0.788019 0.148542 0.049164
0 0.436997 0.446055 0.138284 0.050369
0 0.434682 0.304631 0.118108 0.060938
0 0.441694 0.219823 0.127256 0.062448
0 0.440479 0.572025 0.116763 0.060734
0 0.445359 0.751081 0.123378 0.062492
0 0.441570 0.351565 0.115029 0.060189
0 0.440994 0.519818 0.113069 0.064940
0 0.445107 0.397882 0.116976 0.064242
0 0.447005 0.702050 0.113968 0.073351
0 0.445444 0.260784 0.107724 0.053540
0 0.448318 0.626773 0.107559 0.077759
0 0.448325 0.134037 0.105850 0.063725
0 0.453787 0.028644 0.107081 0.057287
0 0.456748 0.917781 0.112607 0.064420
0 0.452870 0.482631 0.104442 0.049075
0 0.452900 0.867343 0.102561 0.060417
0 0.456374 0.963099 0.106292 0.047826
0 0.454888 0.181900 0.101859 0.052693
0 0.455090 0.082855 0.095743 0.081122
0 0.457899 0.826141 0.100241 0.054741
0 0.622007 0.380555 0.115487 0.060099
0 0.631710 0.589754 0.134520 0.081747
0 0.644440 0.514262 0.146503 0.077457
0 0.629439 0.784304 0.113594 0.074559
0 0.631441 0.167474 0.117073 0.095025
0 0.628149 0.419775 0.104220 0.059129
0 0.634260 0.237465 0.110886 0.100501
0 0.643500 0.915005 0.127196 0.072829
0 0.630747 0.725996 0.100249 0.076208
0 0.646570 0.468580 0.126612 0.063929
0 0.643686 0.870151 0.117150 0.059348
0 0.632462 0.644566 0.093280 0.074059
0 0.643800 0.952715 0.115515 0.055770
0 0.640295 0.307338 0.105251 0.085147
0 0.643467 0.826672 0.110621 0.056313
0 0.636617 0.107320 0.087170 0.067311
0 0.645697 0.685996 0.104465 0.044953
0 0.645054 0.061969 0.093974 0.060020
0 0.643903 0.022965 0.089590 0.045599
0 0.854533 0.879959 0.132654 0.061691
0 0.844074 0.554692 0.102572 0.057165
0 0.851764 0.707341 0.116784 0.069975
0 0.860890 0.796066 0.133679 0.065925
0 0.839099 0.234723 0.087940 0.061650
0 0.841994 0.513429 0.091682 0.053569
0 0.845150 0.331796 0.095991 0.056421
0 0.854011 0.129388 0.112598 0.079293
0 0.847569 0.369549 0.095300 0.060998
0 0.847976 0.462636 0.093482 0.077111
0 0.861099 0.747609 0.113598 0.054183
0 0.853056 0.413238 0.095608 0.066909
0 0.851614 0.047783 0.091190 0.094004
0 0.851020 0.180257 0.089902 0.077361
0 0.856029 0.283435 0.092151 0.055615
0 0.857239 0.838603 0.085235 0.052888
0 0.864001 0.654106 0.091030 0.062163
0 0.861396 0.602476 0.084026 0.059086
0 0.871072 0.964276 0.071245 0.066677
0 0.871010 0.919810 0.059224 0.043120
0 0.264844 0.978516 0.121875 0.042969
0 0.071875 0.019531 0.143750 0.039062


==> images/training/19_08_01_218_Frame000019_frag2.txt <==
0 0.022814 0.403386 0.043332 0.039062
0 0.066146 0.836198 0.029999 0.045313
0 0.094922 0.833203 0.036719 0.032031
0 0.030078 0.831641 0.033594 0.030469
1 0.915625 0.831250 0.104687 0.084375
0 0.940234 0.777344 0.119531 0.067188
0 0.936719 0.708203 0.120312 0.077344
0 0.929297 0.627344 0.111719 0.071875
0 0.943359 0.557422 0.113281 0.057031
0 0.760156 0.808203 0.187500 0.082031
0 0.744531 0.742969 0.171875 0.081250
0 0.743359 0.679688 0.138281 0.075000
0 0.758203 0.616406 0.174219 0.082813
0 0.754687 0.532812 0.187500 0.067188
0 0.755469 0.480078 0.200000 0.053906
0 0.753516 0.435937 0.183594 0.057813
0 0.759375 0.392578 0.192188 0.055469
0 0.735156 0.320312 0.178125 0.092188
0 0.924219 0.298438 0.151562 0.056250
0 0.939844 0.380859 0.120312 0.075781
0 0.938281 0.458203 0.123438 0.058594
0 0.938672 0.507812 0.122656 0.062500


==> images/training/19_09_30_433_Frame000005_frag2.txt <==
0 0.822814 0.741666 0.042666 0.030000
0 0.826146 0.779948 0.042666 0.023750
0 0.831146 0.820573 0.040001 0.031250
0 0.826980 0.855729 0.030667 0.022500
0 0.826146 0.886979 0.055999 0.030000
0 0.836145 0.922916 0.055999 0.030000
0 0.838645 0.957292 0.038666 0.032500
0 0.931146 0.971354 0.037334 0.030000
1 0.927812 0.923698 0.045334 0.041250
0 0.922814 0.849480 0.040001 0.020000
0 0.919479 0.823698 0.045334 0.023750
0 0.916979 0.805730 0.043999 0.017500
0 0.910312 0.770573 0.027999 0.023750
0 0.911978 0.742448 0.038666 0.026250
0 0.706980 0.754166 0.027999 0.030000
0 0.716147 0.857292 0.037334 0.030000
0 0.726980 0.894791 0.038666 0.027500
0 0.723646 0.956510 0.041334 0.023750
0 0.630312 0.958073 0.030667 0.021250
0 0.615313 0.850260 0.036001 0.038750
0 0.614479 0.783854 0.029334 0.035000
0 0.420313 0.884636 0.036001 0.031250
0 0.431146 0.952604 0.034666 0.032500
0 0.328646 0.976042 0.038666 0.035000
0 0.331978 0.940886 0.041334 0.026250
0 0.320313 0.890885 0.030667 0.026250
0 0.324480 0.803385 0.026666 0.036250
0 0.223646 0.798698 0.038666 0.031250
0 0.214479 0.828386 0.029334 0.026250
0 0.224480 0.863542 0.045334 0.027500
0 0.224480 0.892448 0.048000 0.033750
0 0.229480 0.928385 0.034666 0.021250
0 0.222814 0.949479 0.034666 0.025000
0 0.410312 0.594010 0.027999 0.028750
0 0.407812 0.558073 0.034666 0.021250
0 0.415313 0.535417 0.036001 0.020000
0 0.403646 0.508072 0.027999 0.023750
0 0.407812 0.469792 0.034666 0.027500
0 0.403646 0.444011 0.027999 0.021250
0 0.404480 0.382292 0.029334 0.030000
0 0.405312 0.326823 0.030667 0.026250
1 0.401145 0.283854 0.037334 0.035000
0 0.390312 0.242448 0.030667 0.028750
0 0.387812 0.169010 0.034666 0.028750
0 0.388646 0.129948 0.038666 0.023750
0 0.384480 0.101042 0.034666 0.022500
0 0.391978 0.061198 0.043999 0.021250
0 0.381145 0.020573 0.026666 0.023750
0 0.319479 0.591667 0.029334 0.032500
0 0.301145 0.519792 0.037334 0.032500
0 0.305312 0.483073 0.036001 0.021250
0 0.295313 0.303386 0.020001 0.028750
0 0.297813 0.273698 0.034666 0.031250
0 0.298645 0.238542 0.030667 0.022500
0 0.289480 0.198698 0.023999 0.028750
0 0.279479 0.159635 0.034666 0.026250
0 0.284480 0.128385 0.032000 0.021250
0 0.283646 0.050261 0.020001 0.018750
0 0.280313 0.088542 0.030667 0.025000
0 0.281979 0.017448 0.033333 0.023750
0 0.111146 0.869792 0.032000 0.027500
0 0.121979 0.911979 0.041334 0.022500
0 0.122814 0.945573 0.037334 0.023750
0 0.127812 0.974479 0.029334 0.010000
0 0.024480 0.776823 0.026666 0.021250
0 0.031146 0.824479 0.029334 0.017500
0 0.031978 0.853386 0.022666 0.023750
0 0.030312 0.892448 0.030667 0.033750
0 0.035313 0.949479 0.022666 0.035000
0 0.025312 0.985417 0.022666 0.020000
0 0.568646 0.043229 0.022666 0.030000
0 0.577813 0.081511 0.029334 0.026250
0 0.577813 0.116667 0.026666 0.032500
0 0.581145 0.153386 0.026666 0.023750
0 0.577813 0.179948 0.026666 0.031250
0 0.582814 0.233073 0.029334 0.028750
0 0.581979 0.257292 0.014667 0.017500
0 0.589480 0.285417 0.023999 0.025000
0 0.587812 0.319791 0.026666 0.025000
0 0.587812 0.345573 0.023999 0.023750
0 0.590312 0.375261 0.033333 0.026250
0 0.592812 0.407292 0.026666 0.017500
0 0.593647 0.431511 0.027999 0.031250
0 0.597813 0.476042 0.040001 0.030000
0 0.591146 0.531511 0.029334 0.018750
0 0.596147 0.556511 0.029334 0.026250
0 0.967812 0.129948 0.029334 0.031250
0 0.701145 0.567448 0.023999 0.026250
0 0.798645 0.579167 0.043999 0.030000
0 0.795313 0.496355 0.033333 0.032500
0 0.776145 0.280729 0.037334 0.027500
0 0.775313 0.242448 0.033333 0.023750
0 0.774479 0.197135 0.029334 0.026250
0 0.766146 0.156510 0.029334 0.028750
0 0.663646 0.014322 0.030667 0.016250
0 0.661979 0.054948 0.027999 0.023750
0 0.662814 0.099479 0.026666 0.030000
0 0.673647 0.156510 0.025334 0.028750
0 0.668646 0.189323 0.030667 0.028750
0 0.681145 0.226042 0.032000 0.030000
0 0.676979 0.300260 0.030667 0.031250
0 0.679479 0.340885 0.029334 0.026250
0 0.686146 0.369010 0.029334 0.028750
0 0.685312 0.396354 0.030667 0.027500
0 0.686980 0.434636 0.030667 0.023750
0 0.896147 0.523698 0.034666 0.023750
0 0.891146 0.493229 0.040001 0.022500
0 0.892813 0.464322 0.037334 0.023750
0 0.888646 0.431511 0.038666 0.026250
0 0.885312 0.401823 0.036001 0.028750
0 0.881145 0.311979 0.029334 0.025000
0 0.877813 0.279167 0.032000 0.027500
0 0.876145 0.244792 0.029334 0.027500
0 0.867812 0.197917 0.026666 0.027500
0 0.868646 0.162761 0.030667 0.026250
0 0.858645 0.096354 0.025334 0.025000
0 0.863646 0.061980 0.027999 0.022500
0 0.186146 0.077604 0.026666 0.022500
0 0.188646 0.111198 0.030667 0.026250
0 0.193647 0.175260 0.025334 0.026250
0 0.200313 0.238542 0.030667 0.030000
0 0.196147 0.280729 0.037334 0.032500
0 0.199479 0.336198 0.026666 0.023750
0 0.206146 0.386979 0.029334 0.027500
0 0.119479 0.610417 0.026666 0.027500
0 0.110312 0.569791 0.030667 0.025000
0 0.117813 0.539323 0.034666 0.016250
0 0.101145 0.380729 0.029334 0.035000
0 0.104480 0.315885 0.026666 0.026250
0 0.096147 0.202605 0.023999 0.025000
0 0.096979 0.162761 0.033333 0.023750
0 0.091978 0.032292 0.038666 0.025000
0 0.087812 0.061980 0.026666 0.025000
0 0.091978 0.095573 0.020001 0.028750
0 0.094479 0.131510 0.037334 0.026250
0 0.026172 0.712109 0.019375 0.016875
0 0.016016 0.587109 0.015625 0.024375
0 0.015234 0.558984 0.019375 0.021875
0 0.013672 0.328125 0.019375 0.025000
0 0.011328 0.402344 0.016875 0.020000
0 0.012891 0.442187 0.020625 0.020000
0 0.009375 0.500781 0.015000 0.022500
0 0.012109 0.527344 0.015625 0.017500
0 0.208594 0.519531 0.018750 0.018750
0 0.952734 0.008203 0.033594 0.016406
0 0.974219 0.181250 0.035937 0.029687
0 0.978906 0.214844 0.032812 0.031250
0 0.988281 0.363281 0.023438 0.028125
0 0.988281 0.425000 0.023438 0.026563
0 0.989844 0.476953 0.020312 0.021094
0 0.761719 0.036719 0.026563 0.023438
0 0.860156 0.025391 0.029687 0.024219
0 0.299219 0.425781 0.031250 0.026563
0 0.205469 0.475781 0.015625 0.026563
0 0.203906 0.425781 0.020312 0.017188
0 0.630078 0.987891 0.035156 0.024219
0 0.835938 0.986328 0.029687 0.027344
0 0.233203 0.984766 0.036719 0.030469


==> images/training/19_09_30_433_Frame000049_frag2.txt <==
0 0.172813 0.628386 0.122667 0.091250
0 0.146146 0.515104 0.119999 0.087500
0 0.125312 0.434636 0.081333 0.076250
0 0.062811 0.154947 0.037333 0.036250
0 0.766980 0.866666 0.068000 0.052500
0 0.726146 0.723698 0.080000 0.108750
0 0.601979 0.531511 0.089334 0.076250
0 0.554479 0.436979 0.064000 0.075000
0 0.501145 0.369010 0.048000 0.056250
0 0.480313 0.298698 0.033333 0.068750
0 0.454479 0.216667 0.053333 0.067500
0 0.416979 0.168229 0.028000 0.075000
0 0.367812 0.075260 0.061332 0.073750
0 0.273047 0.942578 0.108594 0.114844
1 0.204688 0.841406 0.150000 0.129688
0 0.074219 0.207813 0.032812 0.032812
1 0.045313 0.066016 0.078125 0.097656
0 0.810938 0.939062 0.068750 0.121875
0 0.963281 0.397266 0.073437 0.138281
0 0.917188 0.308984 0.095312 0.128906
0 0.856641 0.255078 0.083594 0.108594
0 0.816797 0.166016 0.082031 0.128906
0 0.748047 0.124219 0.061719 0.106250
0 0.695703 0.051562 0.074219 0.101562


==> images/training/19_10_01_450_Frame000107_frag2.txt <==
0 0.594479 0.179948 0.034666 0.061250
0 0.641979 0.197917 0.041334 0.065000
0 0.696979 0.190104 0.038666 0.057500
0 0.316979 0.366667 0.046667 0.050000
0 0.433647 0.374479 0.049333 0.052500
0 0.498645 0.375261 0.033333 0.043750
0 0.548646 0.383073 0.033333 0.043750
0 0.601979 0.378386 0.044000 0.051250
0 0.675313 0.380729 0.044000 0.055000
0 0.036979 0.531511 0.041334 0.056250
1 0.096147 0.537760 0.048000 0.066250
0 0.247812 0.542448 0.045334 0.078750
0 0.301979 0.547136 0.033333 0.058750
0 0.341145 0.552605 0.037333 0.065000
0 0.408646 0.542448 0.046667 0.063750
0 0.458645 0.537760 0.038666 0.058750
0 0.515313 0.547917 0.038666 0.062500
0 0.111978 0.722135 0.044000 0.056250
0 0.162814 0.720573 0.061332 0.056250
0 0.452812 0.744011 0.040001 0.048750
0 0.526980 0.719010 0.052000 0.043750
0 0.575313 0.730729 0.033333 0.040000
0 0.663646 0.903385 0.030667 0.051250
0 0.596979 0.913542 0.046667 0.045000
0 0.504480 0.918229 0.053333 0.047500
0 0.447812 0.918229 0.037333 0.057500
0 0.200313 0.923698 0.046667 0.058750
0 0.659766 0.732031 0.032031 0.028125
0 0.622266 0.737500 0.060156 0.043750
0 0.405469 0.732813 0.040625 0.054688
0 0.057422 0.728906 0.057031 0.032812
0 0.136719 0.558984 0.051562 0.032031
0 0.195703 0.558594 0.033594 0.040625
0 0.564844 0.550000 0.057813 0.051562
0 0.619531 0.554688 0.051562 0.045313
0 0.703906 0.562500 0.060938 0.056250
0 0.658594 0.558203 0.050000 0.046094
0 0.377734 0.379297 0.039844 0.032031
0 0.164453 0.358594 0.035156 0.032812
0 0.241016 0.373047 0.038281 0.033594
0 0.086328 0.377344 0.057031 0.039062
0 0.162500 0.203125 0.034375 0.040625
0 0.275781 0.195312 0.042188 0.040625
0 0.530078 0.190234 0.030469 0.021094


==> images/training/19_10_02_454_Frame000010_frag2.txt <==
0 0.130648 0.264229 0.052454 0.054882
0 0.240258 0.690908 0.083247 0.099408
0 0.243631 0.346691 0.058080 0.073450
0 0.242269 0.470118 0.046121 0.070432
0 0.253043 0.213452 0.058562 0.091877
0 0.491477 0.836754 0.070814 0.054854
0 0.497163 0.256107 0.072838 0.058742
0 0.488971 0.763582 0.059542 0.065774
0 0.494976 0.207619 0.060840 0.049797
0 0.502113 0.324025 0.070953 0.049887
0 0.495679 0.056314 0.057920 0.081650
0 0.491715 0.576284 0.041394 0.054698
0 0.502566 0.134338 0.047487 0.052370
0 0.753544 0.722685 0.090802 0.068410
0 0.761176 0.531767 0.098922 0.076332
0 0.754717 0.470591 0.084675 0.066014
0 0.756743 0.211950 0.085962 0.069406
0 0.759530 0.277410 0.088426 0.068144
0 0.763778 0.061666 0.093255 0.092174
0 0.769144 0.340206 0.100618 0.064896
0 0.759077 0.143868 0.084184 0.068976
0 0.767026 0.609412 0.092711 0.061397
0 0.756384 0.405377 0.069853 0.071836
0 0.770374 0.666048 0.085034 0.063824
0 0.964988 0.437870 0.056359 0.084666
0 0.967146 0.916880 0.056194 0.090682
0 0.975000 0.064844 0.050000 0.087500
0 0.975000 0.274219 0.050000 0.085938
0 0.968750 0.518359 0.062500 0.078906
0 0.963672 0.615625 0.072656 0.075000
0 0.966797 0.685547 0.066406 0.052344
0 0.966016 0.740625 0.067969 0.056250
0 0.973828 0.837500 0.052344 0.071875
0 0.760938 0.976172 0.100000 0.047656
0 0.761719 0.924219 0.093750 0.067188
0 0.758984 0.870313 0.103906 0.068750
0 0.768359 0.800391 0.102344 0.080469
0 0.510938 0.467187 0.037500 0.082813
0 0.492969 0.527734 0.043750 0.035156
0 0.486328 0.636719 0.030469 0.053125
0 0.479297 0.686328 0.036719 0.053906
0 0.487891 0.908594 0.036719 0.073437
0 0.242969 0.590234 0.046875 0.088281
0 0.241406 0.530859 0.031250 0.066406
0 0.246094 0.280859 0.053125 0.063281


==> images/training/19_10_08_487_Frame000007_frag2.txt <==
0 0.259479 0.354948 0.226667 0.139062
0 0.216145 0.454167 0.210001 0.125000
0 0.256147 0.560417 0.186667 0.134374
0 0.269478 0.657291 0.153333 0.131250
0 0.263646 0.776042 0.198334 0.165625
0 0.254479 0.902604 0.166667 0.125000
0 0.741979 0.911198 0.168333 0.110937
0 0.757813 0.841667 0.203332 0.109375
0 0.757813 0.683073 0.300000 0.160938
0 0.745312 0.537760 0.245001 0.195312
0 0.711146 0.384635 0.173333 0.142188
0 0.739479 0.276041 0.306667 0.134374
0 0.701979 0.094011 0.318334 0.179687
0 0.851562 0.938281 0.178125 0.123438


==> images/training/20_07_02_573_Frame000007_frag2.txt <==
0 0.061486 0.964890 0.090970 0.067014
0 0.091447 0.731742 0.099050 0.044241
0 0.094918 0.773822 0.102909 0.053507
0 0.084913 0.887585 0.077290 0.069096
0 0.086701 0.826008 0.068570 0.065492
0 0.095794 0.577512 0.079444 0.053058
1 0.105238 0.623966 0.092347 0.062077
0 0.103470 0.698367 0.078115 0.049163
0 0.109512 0.399340 0.072668 0.054335
0 0.111141 0.532373 0.065413 0.053802
0 0.111205 0.497615 0.063908 0.050251
0 0.113090 0.446745 0.064725 0.063711
0 0.113573 0.343870 0.061037 0.069841
0 0.123245 0.283570 0.070995 0.059516
0 0.132258 0.195600 0.071474 0.086916
0 0.147785 0.126221 0.068288 0.083515
0 0.289670 0.806485 0.097380 0.063096
0 0.271409 0.913810 0.055147 0.087808
0 0.293966 0.736947 0.081725 0.095674
0 0.322521 0.855775 0.101635 0.068079
0 0.309509 0.538431 0.072845 0.047455
0 0.315792 0.597350 0.078206 0.048851
0 0.318622 0.476107 0.079359 0.045107
0 0.331507 0.322581 0.068851 0.071251
0 0.333020 0.409615 0.066386 0.078593
0 0.332536 0.108659 0.051198 0.047977
0 0.332483 0.173364 0.045400 0.045048
0 0.348186 0.281387 0.073356 0.051308
0 0.344561 0.212997 0.063798 0.079556
0 0.453111 0.947175 0.089614 0.070475
0 0.456951 0.834210 0.067912 0.060055
0 0.470234 0.882737 0.092618 0.063446
0 0.484258 0.719889 0.106375 0.070951
0 0.472636 0.774237 0.072057 0.069336
0 0.487503 0.569681 0.085526 0.075505
0 0.493961 0.491299 0.072989 0.069529
0 0.521004 0.239213 0.093467 0.071537
0 0.503236 0.307097 0.054917 0.055279
0 0.504649 0.416415 0.056962 0.055685
0 0.518363 0.177793 0.080312 0.073260
0 0.535400 0.095517 0.092461 0.077569
0 0.537305 0.037641 0.092042 0.056344
0 0.616359 0.973512 0.082247 0.051413
0 0.611643 0.918389 0.070623 0.062283
0 0.627122 0.799057 0.099675 0.065502
0 0.637998 0.860899 0.103480 0.076607
0 0.638835 0.726546 0.094467 0.058955
0 0.640427 0.666108 0.093157 0.068329
0 0.633051 0.621943 0.074918 0.050253
0 0.654970 0.474252 0.101236 0.061914
0 0.666540 0.382047 0.109664 0.079740
0 0.673032 0.101480 0.107969 0.084867
0 0.676095 0.289995 0.090022 0.072863
0 0.677111 0.234232 0.091642 0.060786
0 0.684549 0.033943 0.083704 0.061408
0 0.772599 0.964938 0.092495 0.073820
0 0.762580 0.734491 0.069762 0.059153
0 0.786877 0.882065 0.096981 0.099730
0 0.818079 0.560528 0.112673 0.080241
0 0.830740 0.241720 0.092402 0.059722
0 0.827550 0.194751 0.081383 0.059539
0 0.847436 0.299131 0.119897 0.087144
0 0.848121 0.132881 0.094949 0.090439
0 0.969333 0.670360 0.058829 0.064586
0 0.973341 0.846183 0.054084 0.062459
0 0.977877 0.909077 0.046135 0.054572
0 0.980198 0.468949 0.041579 0.087643
0 0.256641 0.972656 0.041406 0.046875
0 0.982813 0.574219 0.034375 0.053125


==> images/training/20_07_02_573_Frame000064_frag2.txt <==
0 0.023365 0.964289 0.046730 0.063954
0 0.022435 0.739225 0.044870 0.068804
0 0.029087 0.914220 0.058042 0.054832
0 0.033482 0.827539 0.060132 0.080962
1 0.057916 0.333301 0.081345 0.074932
0 0.066049 0.254436 0.083115 0.065443
0 0.061734 0.070178 0.073647 0.088656
0 0.069892 0.402863 0.084025 0.063713
0 0.144720 0.951155 0.065614 0.042010
0 0.151302 0.907438 0.078444 0.050019
0 0.156127 0.655655 0.083594 0.071493
0 0.168261 0.430905 0.068733 0.080678
0 0.172624 0.254849 0.072941 0.059639
0 0.179782 0.333762 0.059923 0.069079
0 0.187621 0.153501 0.057678 0.066279
0 0.304681 0.362679 0.078139 0.070435
0 0.315475 0.430978 0.078841 0.068241
0 0.314453 0.290577 0.065753 0.053989
0 0.320322 0.019657 0.075285 0.039314
0 0.322204 0.259064 0.078653 0.045716
0 0.330616 0.133324 0.072215 0.057598
0 0.330914 0.186949 0.072450 0.057242
0 0.338719 0.055194 0.076065 0.056497
0 0.446250 0.726499 0.062414 0.050156
0 0.448463 0.682978 0.065560 0.054362
0 0.448146 0.630163 0.062939 0.061358
0 0.466704 0.810940 0.079076 0.040865
0 0.460769 0.769331 0.064607 0.050065
0 0.467592 0.360978 0.075996 0.060852
0 0.468543 0.173314 0.070386 0.046267
0 0.466279 0.020702 0.064937 0.041404
0 0.459225 0.214250 0.046456 0.047407
0 0.473461 0.847158 0.074916 0.055422
0 0.479512 0.333977 0.086860 0.054154
0 0.469293 0.284135 0.063206 0.051343
0 0.478822 0.443147 0.079331 0.057114
0 0.471620 0.093899 0.061533 0.054228
0 0.476326 0.248680 0.066582 0.038628
0 0.572945 0.376234 0.061414 0.058902
0 0.590945 0.459370 0.091534 0.046976
0 0.577994 0.303479 0.064844 0.054344
0 0.591086 0.077025 0.086786 0.063474
0 0.588008 0.254031 0.077829 0.048446
0 0.584644 0.215450 0.066824 0.048429
0 0.587012 0.873542 0.070689 0.065687
0 0.595962 0.418381 0.082447 0.049923
0 0.587481 0.164696 0.063675 0.063079
0 0.593163 0.123084 0.065302 0.046337
0 0.592396 0.947964 0.059020 0.074599
0 0.602002 0.026568 0.072054 0.049360
0 0.698940 0.841408 0.073697 0.059959
0 0.717566 0.970050 0.093813 0.059860
0 0.715420 0.415457 0.084278 0.064906
0 0.708486 0.893600 0.070282 0.056622
0 0.722732 0.160418 0.097848 0.051880
0 0.714995 0.248332 0.080679 0.048088
0 0.717436 0.331216 0.070956 0.048072
0 0.722106 0.291304 0.079390 0.044781
0 0.718178 0.369928 0.069492 0.044977
0 0.714869 0.202931 0.061513 0.046116
0 0.719593 0.102942 0.067626 0.061417
0 0.720532 0.020540 0.051746 0.041080
1 0.034766 0.188672 0.069531 0.089844


==> images/training/20_07_02_575_Frame000023_frag1.txt <==
0 0.293162 0.928911 0.030787 0.021617
0 0.295151 0.869369 0.034116 0.021964
0 0.291417 0.904121 0.025795 0.020082
0 0.292844 0.917658 0.027780 0.020659
0 0.292119 0.840586 0.026308 0.022217
0 0.958150 0.944233 0.029130 0.024719
0 0.957056 0.965899 0.027043 0.025097
0 0.056379 0.555627 0.032674 0.039001
0 0.049004 0.681476 0.035593 0.025927
0 0.048397 0.707888 0.046297 0.021588
0 0.045143 0.724689 0.024768 0.020147
0 0.056416 0.743878 0.029371 0.020138
0 0.050677 0.769456 0.043290 0.031630
0 0.054952 0.862065 0.030948 0.028698
0 0.045971 0.904327 0.038619 0.030103
0 0.053135 0.941766 0.044745 0.031508
0 0.128126 0.548397 0.032605 0.034669
0 0.125988 0.598137 0.030956 0.023086
0 0.126314 0.636609 0.040142 0.020182
0 0.130869 0.670244 0.038711 0.034577
0 0.128542 0.697461 0.027850 0.023036
0 0.123735 0.734256 0.034036 0.028774
0 0.127477 0.772622 0.027877 0.028753
0 0.112298 0.792600 0.040144 0.027298
0 0.131268 0.817343 0.027865 0.028725
0 0.128992 0.850064 0.032446 0.027266
0 0.126628 0.872397 0.033950 0.024382
0 0.122641 0.904285 0.035399 0.015758
0 0.117723 0.926594 0.026294 0.027225
0 0.118221 0.983910 0.032381 0.024323
1 0.114543 0.952874 0.032431 0.028640
0 0.169943 0.960800 0.027740 0.020039
0 0.189406 0.946458 0.029318 0.025776
0 0.182419 0.924167 0.023152 0.020057
0 0.189096 0.907434 0.038467 0.018623
0 0.174447 0.885925 0.027782 0.022942
0 0.188793 0.869173 0.026308 0.030127
0 0.188546 0.838067 0.032439 0.028708
0 0.182263 0.798161 0.030921 0.028733
0 0.194822 0.769399 0.041692 0.031623
0 0.196224 0.730234 0.026276 0.021579
0 0.181540 0.707846 0.024795 0.027351
0 0.189762 0.668627 0.027931 0.034578
0 0.187750 0.630183 0.034070 0.031721
0 0.195232 0.603737 0.023233 0.021640
0 0.195035 0.578879 0.029424 0.025982
0 0.245512 0.588493 0.030983 0.031749
0 0.307942 0.600508 0.029430 0.033179
0 0.299586 0.626957 0.026281 0.023068
0 0.302376 0.661391 0.037152 0.041782
0 0.300181 0.715003 0.038660 0.040295
0 0.293802 0.779747 0.041577 0.021548
0 0.296499 0.799707 0.018586 0.025861
0 0.294952 0.947189 0.029273 0.024340
0 0.291725 0.972657 0.026181 0.021464
0 0.239761 0.619757 0.032483 0.027400
0 0.258671 0.636578 0.032500 0.031714
0 0.240149 0.671817 0.032475 0.028809
0 0.237753 0.694226 0.027838 0.025915
0 0.233642 0.715028 0.035514 0.025903
0 0.232121 0.739815 0.029397 0.030208
0 0.235835 0.780567 0.032440 0.028743
0 0.236898 0.808516 0.030887 0.027289
0 0.233653 0.830864 0.040084 0.027271
0 0.242357 0.854794 0.021583 0.015781
0 0.228832 0.869153 0.030872 0.027253
0 0.225604 0.893070 0.027733 0.018633
0 0.228324 0.914581 0.032358 0.022923
0 0.225924 0.935290 0.033863 0.020046
0 0.221054 0.966337 0.024760 0.032928
0 0.556382 0.604470 0.027782 0.031725
0 0.559929 0.636513 0.024653 0.020173
0 0.556635 0.664531 0.027734 0.024481
0 0.560166 0.693331 0.027750 0.030227
0 0.560279 0.719719 0.024645 0.023014
0 0.551008 0.744497 0.032304 0.021561
0 0.559620 0.766063 0.026142 0.017241
0 0.568219 0.785223 0.023094 0.022982
0 0.553956 0.836295 0.021563 0.025830
0 0.548187 0.881736 0.032297 0.030101
0 0.543345 0.942258 0.029207 0.027200
0 0.546063 0.980442 0.024590 0.024316
0 0.622075 0.602054 0.041606 0.038932
0 0.621437 0.661311 0.027746 0.033124
0 0.612204 0.702110 0.038485 0.034531
0 0.689320 0.843403 0.032281 0.038732
0 0.684970 0.810708 0.036869 0.031576
0 0.689158 0.786769 0.035321 0.022972
0 0.696738 0.757222 0.033815 0.030177
0 0.687157 0.683695 0.029247 0.033105
0 0.688770 0.651690 0.029247 0.030247
0 0.695500 0.619665 0.035414 0.036031
0 0.697154 0.600441 0.023111 0.027396
0 0.504217 0.582040 0.029334 0.028857
0 0.494082 0.604484 0.032388 0.025958
1 0.492499 0.630119 0.035466 0.028825
0 0.503707 0.654937 0.030882 0.036014
0 0.497898 0.688550 0.032381 0.030229
0 0.493809 0.723737 0.027723 0.021574
0 0.497369 0.755701 0.030797 0.024434
0 0.500036 0.778065 0.023108 0.021551
0 0.483287 0.837127 0.029259 0.027264
0 0.491044 0.856260 0.030782 0.027250
0 0.488608 0.880971 0.029264 0.031540
0 0.486176 0.904874 0.021571 0.025795
0 0.488832 0.926371 0.029230 0.027211
0 0.484689 0.948662 0.027663 0.021468
0 0.483946 0.970145 0.032258 0.022888
0 0.436164 0.941529 0.044548 0.025762
0 0.441101 0.910473 0.038458 0.030083
0 0.440936 0.880199 0.038485 0.032972
0 0.442508 0.855488 0.038456 0.025814
0 0.443080 0.803634 0.033898 0.030156
0 0.442404 0.835552 0.026191 0.024395
0 0.432680 0.770904 0.027769 0.028743
0 0.438504 0.745335 0.041601 0.031630
0 0.444339 0.720555 0.040078 0.033086
0 0.454412 0.690162 0.030862 0.030230
0 0.428744 0.674966 0.018601 0.031685
0 0.442284 0.654955 0.033918 0.024488
0 0.444699 0.628525 0.047837 0.040360
0 0.442835 0.598883 0.044709 0.027403
0 0.775663 0.617247 0.050713 0.028820
0 0.739370 0.777166 0.030741 0.037347
0 0.771742 0.783539 0.033786 0.034465
0 0.752209 0.807488 0.038367 0.028702
0 0.764239 0.860106 0.038336 0.025800
0 0.767699 0.887990 0.032204 0.027221
0 0.766056 0.915860 0.038314 0.025769
0 0.744870 0.945315 0.036805 0.035778
0 0.765331 0.974729 0.036764 0.025736
0 0.828183 0.957988 0.033701 0.035766
0 0.804379 0.952437 0.024534 0.034345
0 0.828094 0.899899 0.036789 0.040109
0 0.815279 0.859285 0.026064 0.021502
0 0.818596 0.805862 0.035280 0.028704
0 0.827927 0.783519 0.030677 0.022972
0 0.829602 0.765956 0.033754 0.025854
0 0.825280 0.722027 0.035309 0.030194
0 0.883121 0.642843 0.038377 0.025921
0 0.889116 0.674042 0.027631 0.030224
0 0.880620 0.698833 0.021487 0.023016
0 0.894267 0.721205 0.030684 0.031631
0 0.894319 0.788274 0.033737 0.043075
0 0.877331 0.821786 0.030662 0.034433
0 0.869717 0.865629 0.038306 0.035832
0 0.814632 0.985032 0.030616 0.021440
0 0.874078 0.969886 0.024505 0.037193
0 0.967496 0.674021 0.030668 0.027342
0 0.957278 0.705202 0.039859 0.028760
0 0.968352 0.729171 0.022991 0.025873
0 0.971757 0.793830 0.029100 0.033015
0 0.967505 0.824936 0.030623 0.025817
0 0.959001 0.851243 0.033681 0.027237
0 0.956458 0.891867 0.032135 0.025780
0 0.954764 0.918137 0.038245 0.021463
0 0.499208 0.357330 0.039222 0.037859
0 0.642515 0.141190 0.026845 0.033920
0 0.764217 0.370001 0.047015 0.034268
0 0.896249 0.247163 0.039446 0.031613
0 0.900958 0.140437 0.036478 0.034132
0 0.900032 0.168462 0.028546 0.031179
0 0.907042 0.201454 0.031734 0.034170
0 0.888371 0.278228 0.039712 0.029762
0 0.892738 0.307986 0.025390 0.038701
0 0.889109 0.361747 0.041343 0.025339
0 0.896138 0.389066 0.044554 0.017902
0 0.898754 0.413087 0.020658 0.028339
0 0.889871 0.434626 0.023856 0.022385
0 0.887166 0.463642 0.028617 0.035832
0 0.883573 0.493500 0.035013 0.029881
0 0.892379 0.522552 0.038210 0.031393
0 0.829730 0.418037 0.039721 0.043263
1 0.822442 0.508425 0.046105 0.053797
0 0.781794 0.151916 0.044400 0.031180
0 0.772027 0.171695 0.042834 0.025253
0 0.763136 0.193136 0.036474 0.028230
0 0.764785 0.233574 0.052401 0.023800
0 0.761194 0.252564 0.036513 0.022315
0 0.762867 0.284785 0.042883 0.023818
0 0.764580 0.302969 0.030181 0.017870
0 0.766276 0.327776 0.039744 0.014904
0 0.767102 0.348459 0.028579 0.025331
0 0.766082 0.394814 0.023841 0.016406
0 0.760723 0.412208 0.036581 0.017908
0 0.761546 0.432926 0.034958 0.031341
0 0.759682 0.465260 0.034955 0.035837
0 0.769365 0.485171 0.026986 0.038835
0 0.698526 0.484318 0.046094 0.037348
0 0.701295 0.451972 0.041305 0.035832
0 0.690790 0.419644 0.047647 0.040288
2 0.697361 0.315352 0.052309 0.058072
0 0.697610 0.245109 0.045938 0.050559
0 0.709286 0.188987 0.034865 0.029713
0 0.704943 0.168365 0.036472 0.022281
0 0.705920 0.141164 0.041180 0.035623
0 0.623663 0.180695 0.042800 0.026744
0 0.653604 0.200509 0.026942 0.020804
0 0.633237 0.214531 0.047532 0.040134
0 0.634875 0.244250 0.031692 0.028257
0 0.626869 0.257461 0.039671 0.022319
0 0.633822 0.285559 0.039632 0.034232
0 0.624789 0.330203 0.042870 0.025330
0 0.623776 0.360818 0.031719 0.029809
0 0.642131 0.414654 0.033337 0.028348
0 0.633088 0.461071 0.046076 0.034348
0 0.559462 0.487593 0.044473 0.034366
0 0.575663 0.246701 0.026897 0.029744
0 0.568753 0.213674 0.030069 0.029727
0 0.570641 0.188920 0.030077 0.026743
0 0.571673 0.157582 0.034807 0.032666
0 0.516936 0.156731 0.044318 0.034155
0 0.521147 0.195497 0.033214 0.032690
0 0.502504 0.212817 0.031665 0.025271
0 0.499763 0.389751 0.034906 0.025356
0 0.488153 0.408798 0.036510 0.023874
0 0.500377 0.439469 0.020529 0.034328
0 0.495771 0.471808 0.031736 0.026887
0 0.427456 0.490870 0.049296 0.022422
0 0.262991 0.108801 0.034738 0.028193
0 0.266244 0.144239 0.037941 0.026729
0 0.259688 0.192071 0.039524 0.029725
0 0.258615 0.216006 0.037977 0.025279
0 0.251449 0.228387 0.034765 0.029742
0 0.256465 0.264736 0.028410 0.029760
0 0.248226 0.300277 0.033183 0.031271
0 0.251614 0.319300 0.039595 0.026817
0 0.251247 0.365643 0.033241 0.026838
0 0.245719 0.392970 0.036447 0.025362
0 0.247279 0.419486 0.039692 0.019408
0 0.250598 0.447676 0.026879 0.028371
0 0.142043 0.108740 0.045726 0.040064
0 0.143392 0.154897 0.029875 0.037122
0 0.136881 0.191189 0.031528 0.031207
0 0.122585 0.208514 0.034699 0.032706
0 0.129303 0.247329 0.037882 0.034217
0 0.121553 0.320902 0.034763 0.029797
0 0.117779 0.346554 0.044286 0.034284
0 0.123511 0.397069 0.036411 0.026857
0 0.115381 0.414467 0.034835 0.025373
0 0.117704 0.450951 0.036359 0.034348
0 0.050530 0.435170 0.033189 0.029862
0 0.054645 0.467521 0.050642 0.040339
1 0.050799 0.318393 0.047353 0.043204
0 0.054602 0.291099 0.050686 0.026811
0 0.059294 0.263824 0.052223 0.031261
0 0.064062 0.228302 0.050686 0.023807
0 0.065186 0.203535 0.048999 0.032711
0 0.061011 0.178775 0.050603 0.029726
0 0.070171 0.144965 0.044216 0.031188
0 0.066833 0.125178 0.041082 0.025240
1 0.071530 0.096347 0.052011 0.044508
0 0.196738 0.113711 0.042620 0.034132
0 0.199121 0.145028 0.037964 0.022278
0 0.197954 0.178841 0.039504 0.029718
0 0.185337 0.207718 0.039525 0.028249
0 0.191993 0.256445 0.036349 0.029760
0 0.182946 0.280406 0.036395 0.025310
0 0.191648 0.296945 0.049138 0.025322
0 0.176465 0.314307 0.044277 0.035751
0 0.189472 0.344924 0.033259 0.022359
2 0.179428 0.381353 0.056990 0.043255
0 0.181796 0.414492 0.045978 0.028360
1 0.186850 0.445168 0.042716 0.038823
0 0.780998 0.043677 0.032749 0.027582
0 0.211829 0.024409 0.048928 0.035898
1 0.583178 0.043160 0.037131 0.037273
0 0.720576 0.069098 0.037204 0.040052
0 0.725591 0.028403 0.031229 0.033099
1 0.450312 0.133854 0.049499 0.047812
1 0.316979 0.109636 0.046500 0.040782
0 0.319479 0.160417 0.036000 0.039375
0 0.311146 0.206511 0.036000 0.035156
0 0.307812 0.233854 0.033001 0.025313
1 0.308646 0.270573 0.043500 0.049218
0 0.303646 0.322917 0.034501 0.028125
0 0.299479 0.349479 0.036000 0.039375
0 0.303646 0.400260 0.043500 0.035156
0 0.299479 0.444791 0.048000 0.045000
1 0.445312 0.181511 0.043500 0.037969
0 0.447812 0.222917 0.042000 0.039375
0 0.437813 0.260416 0.036000 0.028125
0 0.439479 0.296354 0.038999 0.025313
0 0.438645 0.331511 0.037499 0.032343
0 0.436147 0.363542 0.048000 0.025313
0 0.434479 0.398698 0.036000 0.032343
0 0.426146 0.431511 0.042000 0.032343
0 0.442814 0.461979 0.033001 0.030937
0 0.837109 0.019531 0.021797 0.028125
0 0.896484 0.045703 0.033047 0.026015
0 0.227734 0.516016 0.037265 0.026015
0 0.500781 0.310937 0.030937 0.028125
0 0.692969 0.919141 0.032343 0.024610
0 0.689453 0.964063 0.027422 0.029531
0 0.769531 0.694531 0.029531 0.026718
0 0.769141 0.731641 0.033047 0.021797
0 0.772266 0.673828 0.028828 0.018985
0 0.762109 0.655469 0.020390 0.026718
0 0.828125 0.689062 0.025313 0.022500
0 0.826563 0.660156 0.016875 0.022500
0 0.836328 0.632031 0.030235 0.025313
0 0.968750 0.608594 0.016875 0.026718
0 0.623828 0.964063 0.026015 0.022500
0 0.607813 0.938281 0.019687 0.021094
0 0.611328 0.884375 0.027422 0.021094
0 0.608594 0.786328 0.022500 0.020390
0 0.628125 0.769141 0.026718 0.027422
0 0.610937 0.818750 0.025313 0.028125
0 0.088281 0.014062 0.031250 0.028125
0 0.269531 0.020703 0.029687 0.041406
0 0.464063 0.011719 0.039062 0.023438
0 0.650781 0.014062 0.028125 0.028125
0 0.780859 0.009766 0.028906 0.019531
0 0.579687 0.015234 0.037500 0.030469
0 0.542188 0.018750 0.029687 0.037500
0 0.981641 0.041797 0.017969 0.016406
0 0.982031 0.013672 0.014062 0.019531
0 0.037500 0.982813 0.029687 0.028125
0 0.187500 0.989453 0.025000 0.021094
0 0.229687 0.990625 0.028125 0.018750
0 0.425781 0.983203 0.031250 0.025781
0 0.482031 0.989062 0.023438 0.021875
0 0.759375 0.992578 0.037500 0.014844
0 0.016016 0.342969 0.032031 0.029687
0 0.014453 0.399609 0.028906 0.032031
0 0.009375 0.558594 0.018750 0.028125
0 0.011328 0.580078 0.022656 0.021094
0 0.014453 0.601953 0.028906 0.017969
0 0.017969 0.626562 0.035937 0.032812
0 0.010156 0.733984 0.020312 0.024219
0 0.010937 0.755078 0.021875 0.025781
0 0.012500 0.780859 0.025000 0.028906
0 0.010156 0.831250 0.020312 0.031250
0 0.008984 0.893359 0.017969 0.039844
0 0.012109 0.939844 0.024219 0.025000
0 0.014453 0.961719 0.028906 0.021875


==> images/training/20_07_02_577_Frame000025_frag2.txt <==
0 0.106501 0.802644 0.100983 0.120808
0 0.134069 0.568710 0.078248 0.138584
0 0.219621 0.546015 0.066244 0.080095
0 0.259963 0.358018 0.076360 0.083490
0 0.403193 0.331034 0.093930 0.101488
0 0.410770 0.558593 0.104406 0.109269
0 0.466696 0.771811 0.089881 0.119794
0 0.443211 0.417426 0.042201 0.088096
0 0.484459 0.184167 0.116408 0.083704
1 0.565549 0.553038 0.158262 0.161722
0 0.527995 0.959073 0.072602 0.082286
0 0.594386 0.777195 0.109250 0.103304
0 0.616382 0.960348 0.101020 0.077620
0 0.753448 0.546691 0.179399 0.151278
1 0.773828 0.143359 0.199219 0.111719
1 0.531641 0.326953 0.094531 0.108594
1 0.720703 0.323828 0.102344 0.102344
1 0.289062 0.625000 0.131250 0.107813
0 0.554688 0.182031 0.051562 0.054688
0 0.278516 0.776953 0.149219 0.108594


==> images/training/20_07_02_577_Frame000063_frag1.txt <==
0 0.531006 0.438932 0.036919 0.038002
0 0.462600 0.479015 0.022871 0.038853
1 0.599712 0.465803 0.040365 0.039861
0 0.563131 0.454935 0.013929 0.035343
0 0.569092 0.482108 0.023339 0.035979
0 0.588057 0.516311 0.023516 0.038861
0 0.562159 0.529056 0.024813 0.034319
0 0.405165 0.593774 0.022195 0.037405
0 0.137813 0.854948 0.026667 0.035937
0 0.218645 0.889323 0.038334 0.039062
0 0.246980 0.911979 0.025001 0.043750
0 0.272813 0.917448 0.026667 0.035937
0 0.367812 0.378386 0.033333 0.029688
0 0.346146 0.365104 0.026667 0.021875
0 0.321979 0.359636 0.031667 0.035937
0 0.326146 0.417448 0.043332 0.039062
0 0.542812 0.650260 0.029999 0.029688
0 0.502814 0.756511 0.026667 0.026562
0 0.525312 0.781511 0.025001 0.026562
0 0.521145 0.722135 0.036668 0.029688
0 0.418645 0.794791 0.031667 0.034375
0 0.440313 0.803385 0.034999 0.039062
0 0.294479 0.914322 0.036668 0.042188
0 0.323646 0.937761 0.031667 0.029688
0 0.344480 0.945573 0.026667 0.029688
0 0.647812 0.094791 0.033333 0.037500
0 0.676979 0.106511 0.031667 0.042188
0 0.699479 0.115885 0.026667 0.045313
0 0.726146 0.129167 0.043332 0.043750
0 0.631146 0.286198 0.046667 0.042188
0 0.396145 0.250261 0.040000 0.039062
0 0.509480 0.629948 0.026667 0.029688
0 0.526980 0.631511 0.028333 0.039062
1 0.619922 0.079297 0.041406 0.036719
0 0.525781 0.042188 0.032812 0.040625
0 0.571094 0.071875 0.023438 0.037500
0 0.590625 0.068359 0.021875 0.030469
0 0.981250 0.235938 0.032812 0.040625
0 0.664062 0.239844 0.023438 0.020312
0 0.706641 0.246875 0.025781 0.025000
0 0.568750 0.130859 0.023438 0.025781
0 0.594531 0.142578 0.020312 0.017969
0 0.562500 0.195312 0.025000 0.026563
0 0.582812 0.203516 0.025000 0.030469
0 0.508984 0.175391 0.028906 0.025781
0 0.533594 0.183984 0.015625 0.014844
0 0.478516 0.163281 0.028906 0.029687
0 0.365234 0.250781 0.027344 0.035937
0 0.397656 0.195703 0.021875 0.022656
0 0.472656 0.301953 0.017188 0.019531
0 0.485547 0.287500 0.021094 0.037500
0 0.527734 0.307031 0.033594 0.031250
0 0.576953 0.328516 0.030469 0.032031
0 0.613672 0.350781 0.036719 0.032812
0 0.684375 0.369922 0.028125 0.030469
1 0.681250 0.446094 0.042188 0.029687
0 0.601562 0.420703 0.040625 0.030469
0 0.352734 0.316406 0.033594 0.028125
0 0.425781 0.337109 0.035937 0.032031
0 0.464063 0.364062 0.029687 0.025000
0 0.446094 0.411328 0.021875 0.028906
0 0.413281 0.460938 0.026563 0.032812
0 0.435547 0.541016 0.033594 0.027344
0 0.482812 0.557813 0.045313 0.026563
0 0.483984 0.502734 0.013281 0.021094
1 0.504297 0.509375 0.033594 0.032812
0 0.532812 0.511719 0.042188 0.017188
0 0.532812 0.573047 0.026563 0.036719
0 0.620313 0.547656 0.039062 0.023438
0 0.562109 0.585938 0.030469 0.039062
0 0.585547 0.669141 0.027344 0.033594
0 0.330469 0.630469 0.026563 0.017188
0 0.456641 0.617188 0.028906 0.029687
0 0.432422 0.603906 0.024219 0.031250
0 0.481641 0.624609 0.024219 0.036719
0 0.557813 0.724609 0.037500 0.036719
0 0.329297 0.758984 0.028906 0.022656
0 0.283594 0.727734 0.026563 0.041406
0 0.391797 0.784766 0.032031 0.028906
0 0.497266 0.838672 0.022656 0.028906
0 0.474219 0.946094 0.028125 0.023438
0 0.421094 0.932422 0.026563 0.024219
0 0.389453 0.976172 0.021094 0.027344
0 0.413672 0.986328 0.021094 0.021094
1 0.648047 0.489844 0.033594 0.040625
1 0.360547 0.436719 0.033594 0.039062
2 0.764844 0.139453 0.053125 0.050781
2 0.928516 0.214453 0.064844 0.049219


==> images/training/20_07_02_594_Frame000070_frag1.txt <==
0 0.033952 0.502254 0.058720 0.049014
0 0.294962 0.269932 0.089828 0.051466
0 0.293022 0.871025 0.077166 0.071492
0 0.294242 0.351493 0.076287 0.080327
0 0.303259 0.102237 0.074770 0.096035
0 0.302593 0.203186 0.059518 0.046055
0 0.310977 0.647229 0.072124 0.069774
0 0.568520 0.717108 0.086668 0.067273
0 0.572737 0.273049 0.093045 0.063593
0 0.569325 0.411031 0.085798 0.059895
0 0.569035 0.189422 0.084782 0.065688
0 0.576493 0.345369 0.090229 0.064083
0 0.582933 0.806305 0.088015 0.059914
0 0.577313 0.957048 0.066222 0.070539
0 0.577763 0.129160 0.051270 0.045293
0 0.583329 0.555963 0.062281 0.072195
0 0.586181 0.037487 0.061219 0.052605
0 0.892472 0.814928 0.044043 0.044285
0 0.903986 0.322361 0.062456 0.057387
0 0.905846 0.913627 0.033881 0.048402
0 0.915159 0.552117 0.049215 0.060172
0 0.920689 0.262099 0.041128 0.047582
0 0.917622 0.137829 0.031710 0.043415
0 0.034766 0.570312 0.069531 0.050000
0 0.046484 0.636328 0.053906 0.041406
0 0.041016 0.356250 0.042969 0.035937
0 0.310156 0.950000 0.064062 0.059375
0 0.322266 0.504297 0.038281 0.039844


==> images/training/20_07_04_605_Frame000006_frag1.txt <==
0 0.266482 0.655761 0.047231 0.029443
0 0.264618 0.953195 0.034345 0.029689
0 0.264400 0.980169 0.032799 0.032657
0 0.270088 0.630607 0.042499 0.028169
0 0.270921 0.689032 0.043001 0.031714
0 0.274067 0.280108 0.048242 0.034739
0 0.266881 0.848237 0.030555 0.029273
0 0.269121 0.720423 0.033761 0.044572
0 0.267577 0.901589 0.030836 0.025438
0 0.267481 0.926156 0.029310 0.026057
0 0.271598 0.873730 0.031701 0.028601
0 0.272724 0.791170 0.032751 0.043342
0 0.278182 0.444771 0.039407 0.036366
0 0.278254 0.309614 0.038407 0.031773
0 0.284432 0.100878 0.049114 0.029466
0 0.278253 0.338309 0.037154 0.036134
0 0.277140 0.471775 0.034987 0.030875
0 0.276531 0.601808 0.033201 0.036660
0 0.279281 0.182614 0.037541 0.035567
0 0.284769 0.071724 0.047009 0.033260
0 0.279574 0.366966 0.037523 0.028663
0 0.279315 0.398949 0.029231 0.034020
0 0.287265 0.154246 0.042167 0.033341
0 0.284679 0.230064 0.035440 0.036407
0 0.288492 0.125771 0.041327 0.030760
0 0.292506 0.045481 0.036377 0.029357
0 0.367063 0.767689 0.038119 0.029719
0 0.365835 0.922115 0.030476 0.039237
0 0.367228 0.951459 0.031889 0.029931
0 0.370069 0.820132 0.036780 0.043525
0 0.373493 0.408072 0.042397 0.053257
0 0.370227 0.739600 0.036456 0.035005
0 0.372833 0.705419 0.040795 0.031578
0 0.371958 0.680517 0.033710 0.026339
0 0.376755 0.518710 0.041098 0.032977
0 0.373048 0.628862 0.032442 0.030173
0 0.378768 0.460158 0.041549 0.026402
0 0.377945 0.551787 0.039430 0.035024
0 0.380204 0.147625 0.042296 0.029667
0 0.379814 0.251259 0.041359 0.028679
0 0.378335 0.333917 0.037484 0.029377
0 0.380098 0.095845 0.039725 0.031946
0 0.383559 0.069343 0.044924 0.034927
0 0.380334 0.441158 0.038996 0.027689
0 0.378135 0.485529 0.032916 0.030048
0 0.382196 0.199313 0.039058 0.033047
0 0.381030 0.309996 0.036442 0.028588
0 0.380768 0.279906 0.035941 0.035847
0 0.385794 0.021060 0.042511 0.037907
0 0.376065 0.658521 0.024758 0.029276
0 0.383607 0.226948 0.034831 0.025602
0 0.385778 0.171947 0.037091 0.031096
0 0.382598 0.600598 0.027073 0.029118
0 0.390424 0.040979 0.034756 0.029389
0 0.452605 0.818364 0.042956 0.029158
0 0.459772 0.761201 0.055553 0.035705
0 0.458213 0.844880 0.045424 0.030530
0 0.456622 0.982178 0.038706 0.031566
0 0.460949 0.796170 0.042980 0.029577
0 0.461778 0.880151 0.043970 0.032820
0 0.469199 0.502337 0.051888 0.052154
0 0.462410 0.948049 0.037942 0.034447
0 0.461683 0.911528 0.032416 0.034290
0 0.471041 0.606028 0.046245 0.043403
0 0.467566 0.734787 0.038866 0.030416
0 0.494886 0.011993 0.038541 0.021587
0 0.562178 0.741751 0.057785 0.040449
0 0.563395 0.803226 0.051631 0.046252
0 0.564728 0.632131 0.049679 0.040673
0 0.562290 0.879692 0.040174 0.044661
0 0.563464 0.920053 0.041622 0.035512
0 0.568269 0.842301 0.045552 0.035339
0 0.572932 0.591505 0.045202 0.047486
0 0.577001 0.451552 0.040450 0.046588
0 0.589134 0.209912 0.044195 0.054839
0 0.591752 0.042427 0.048246 0.028492
0 0.592067 0.018854 0.046138 0.033937
0 0.668523 0.796931 0.047767 0.047334
0 0.671983 0.838004 0.049048 0.040692
0 0.681220 0.542772 0.048467 0.042664
0 0.679648 0.514185 0.043892 0.027212
0 0.682233 0.486823 0.044138 0.037156
0 0.681343 0.583785 0.037426 0.041951
0 0.684879 0.441282 0.034649 0.049206
0 0.694004 0.182820 0.035301 0.043862
0 0.692944 0.062198 0.033282 0.041152
0 0.697317 0.117716 0.031895 0.043291
0 0.771193 0.973527 0.043209 0.042565
0 0.781006 0.792412 0.029889 0.048204
0 0.886051 0.785110 0.036198 0.040392
0 0.890943 0.665681 0.042231 0.039377
0 0.889741 0.619657 0.033063 0.048127
0 0.888590 0.865505 0.030505 0.053642
0 0.893552 0.416893 0.038546 0.044370
0 0.891671 0.567178 0.032489 0.048069
0 0.898471 0.027643 0.040270 0.047514
0 0.897194 0.215063 0.037116 0.037561
0 0.897379 0.167342 0.030138 0.041416
0 0.979589 0.912965 0.038316 0.048002
0 0.982638 0.959975 0.031321 0.054233
0 0.984704 0.776822 0.028748 0.047573
0 0.988968 0.706478 0.021160 0.043339
0 0.990974 0.203705 0.017551 0.050457
0 0.280859 0.258203 0.027344 0.025781
0 0.286719 0.023047 0.031250 0.030469
0 0.277734 0.506250 0.025781 0.034375
0 0.368359 0.976172 0.024219 0.024219
0 0.489844 0.194531 0.028125 0.025000
0 0.485156 0.166797 0.031250 0.027344
1 0.583984 0.072266 0.039844 0.039844
1 0.794141 0.175000 0.032031 0.043750
1 0.797656 0.061328 0.034375 0.050781
0 0.783984 0.476953 0.038281 0.032031
0 0.791406 0.438672 0.028125 0.041406
1 0.780078 0.575391 0.042969 0.050781
0 0.991016 0.572656 0.017969 0.046875
0 0.987500 0.479297 0.025000 0.046094
0 0.988672 0.410547 0.022656 0.044531
0 0.901563 0.125391 0.035937 0.030469
0 0.895703 0.100781 0.038281 0.031250
0 0.899609 0.069531 0.030469 0.035937
1 0.466406 0.697656 0.056250 0.045313
1 0.888281 0.494141 0.053125 0.052344
0 0.499219 0.033203 0.039062 0.022656
1 0.488672 0.108594 0.042969 0.057813
0 0.488672 0.057813 0.041406 0.031250
0 0.591406 0.167187 0.043750 0.021875
0 0.594531 0.136719 0.034375 0.031250
0 0.588672 0.107422 0.036719 0.027344
1 0.801562 0.012891 0.035937 0.025781
0 0.794531 0.119531 0.031250 0.025000
0 0.791016 0.141797 0.035156 0.019531


==> images/training/20_07_04_606_Frame000090_frag1.txt <==
0 0.020343 0.702892 0.036617 0.048036
0 0.027959 0.601706 0.047327 0.039149
0 0.023522 0.366961 0.037379 0.041695
0 0.041153 0.470718 0.042537 0.039483
0 0.057366 0.926050 0.035640 0.039830
0 0.062348 0.708339 0.037716 0.037292
0 0.070850 0.819052 0.046196 0.042245
0 0.104203 0.597360 0.038255 0.046546
0 0.118847 0.704282 0.038344 0.038141
0 0.126038 0.820281 0.039965 0.045788
0 0.131868 0.251633 0.038254 0.037994
0 0.141082 0.363172 0.042264 0.037169
0 0.134942 0.472631 0.029323 0.034502
0 0.151499 0.597362 0.037605 0.039533
0 0.155411 0.707456 0.043439 0.038042
0 0.159297 0.247795 0.030793 0.041194
0 0.171892 0.471281 0.033872 0.031330
0 0.184146 0.821431 0.045288 0.039718
0 0.192588 0.247355 0.038128 0.039028
0 0.211509 0.602611 0.040405 0.037539
0 0.209075 0.142201 0.032328 0.027105
0 0.230511 0.709438 0.047591 0.037317
0 0.229867 0.826153 0.028590 0.029294
0 0.244173 0.466966 0.049023 0.035850
0 0.244526 0.140472 0.030180 0.039425
0 0.264015 0.602640 0.041107 0.036228
0 0.277807 0.141666 0.032439 0.032647
0 0.285223 0.472764 0.031487 0.027984
0 0.457467 0.711686 0.046501 0.039930
0 0.461236 0.248120 0.028576 0.028448
0 0.473591 0.597554 0.048118 0.037601
0 0.488711 0.827957 0.042824 0.031031
0 0.527804 0.594446 0.028769 0.037019
0 0.543358 0.127159 0.029597 0.034777
0 0.558240 0.352622 0.034259 0.040286
0 0.563933 0.466699 0.038450 0.032522
0 0.563990 0.826032 0.033545 0.034604
0 0.561311 0.705780 0.026212 0.028001
0 0.585776 0.937495 0.035681 0.039005
0 0.607504 0.126633 0.028007 0.041165
0 0.622300 0.594799 0.033658 0.037625
0 0.626494 0.936077 0.036761 0.036936
0 0.633038 0.711087 0.031870 0.037704
0 0.657715 0.829013 0.039019 0.039758
0 0.659383 0.706625 0.029843 0.040938
0 0.667476 0.469482 0.039758 0.033593
0 0.668648 0.595267 0.038791 0.043609
0 0.669061 0.234134 0.036723 0.041860
0 0.693855 0.939342 0.035362 0.039695
0 0.711112 0.235278 0.036978 0.037069
0 0.716860 0.596511 0.040931 0.039334
0 0.731593 0.938511 0.038286 0.035403
0 0.745553 0.710249 0.039083 0.033227
0 0.755255 0.826076 0.032101 0.028458
0 0.759287 0.592956 0.036594 0.046372
0 0.779192 0.707387 0.029332 0.028472
0 0.783025 0.468333 0.033910 0.042130
0 0.784762 0.826506 0.027459 0.030590
0 0.794609 0.595598 0.036139 0.042152
0 0.802765 0.122476 0.035339 0.041836
0 0.804964 0.938452 0.036651 0.035911
0 0.805835 0.354645 0.033615 0.039703
0 0.846062 0.232044 0.024125 0.034800
0 0.848387 0.939708 0.025418 0.030399
0 0.859120 0.825471 0.033144 0.037017
0 0.858043 0.460980 0.020713 0.028788
0 0.870152 0.351854 0.040147 0.050729
0 0.880244 0.940573 0.033801 0.030808
0 0.881383 0.707444 0.033214 0.037713
0 0.888302 0.828977 0.027338 0.037230
0 0.901413 0.465444 0.032109 0.032810
0 0.901246 0.347697 0.027041 0.034353
0 0.915286 0.826138 0.029838 0.042400
0 0.919239 0.711364 0.035942 0.035173
0 0.917838 0.598603 0.031172 0.039296
0 0.923550 0.945385 0.031205 0.031482
0 0.929792 0.460626 0.026262 0.028222
0 0.947147 0.710850 0.042175 0.035800
0 0.947021 0.827480 0.030126 0.043965
0 0.959741 0.116802 0.039524 0.050836
0 0.957082 0.460167 0.027850 0.032679
0 0.979019 0.937706 0.035733 0.041666
0 0.981338 0.352851 0.032527 0.049071
0 0.981942 0.227665 0.033115 0.027464
0 0.479688 0.123438 0.031250 0.050000
0 0.510156 0.125000 0.029687 0.045313
1 0.516406 0.239453 0.060938 0.053906
0 0.835938 0.354297 0.017188 0.028906
0 0.633203 0.352734 0.030469 0.038281
0 0.835156 0.464453 0.021875 0.038281
0 0.752344 0.469531 0.026563 0.039062
0 0.729688 0.469922 0.021875 0.050781
1 0.500781 0.470313 0.067188 0.042188
0 0.828125 0.596484 0.031250 0.038281
0 0.851953 0.589453 0.019531 0.039844
0 0.589453 0.595703 0.028906 0.027344
0 0.756641 0.934375 0.024219 0.040625
0 0.776953 0.940625 0.025781 0.035937
1 0.603906 0.833984 0.042188 0.046094
0 0.524609 0.822266 0.028906 0.024219
0 0.147266 0.925781 0.038281 0.035937
2 0.046875 0.250391 0.089062 0.041406
1 0.108984 0.147656 0.053906 0.046875
1 0.623438 0.235156 0.042188 0.054688
0 0.736719 0.236719 0.029687 0.037500
0 0.766797 0.231250 0.036719 0.039062
1 0.941016 0.344922 0.055469 0.050781
1 0.699609 0.471094 0.041406 0.040625
1 0.699219 0.707812 0.053125 0.039062
1 0.979688 0.830078 0.040625 0.057031
1 0.701172 0.829687 0.044531 0.037500
1 0.020703 0.927344 0.041406 0.040625
1 0.280859 0.825000 0.053906 0.043750
1 0.260547 0.359375 0.053906 0.046875
1 0.240234 0.243750 0.052344 0.043750
0 0.280469 0.241406 0.034375 0.040625
1 0.022266 0.141797 0.044531 0.058594
1 0.063281 0.147656 0.043750 0.042188
0 0.161328 0.144531 0.035156 0.035937
0 0.013281 0.017578 0.026563 0.035156
0 0.221484 0.013281 0.028906 0.026563
0 0.246094 0.010547 0.029687 0.021094
0 0.280078 0.008203 0.046094 0.016406
1 0.085938 0.016406 0.042188 0.032812
1 0.158594 0.012500 0.039062 0.025000
0 0.566797 0.127344 0.036719 0.029687
1 0.645312 0.125000 0.037500 0.042188
1 0.682422 0.119531 0.038281 0.053125
1 0.740234 0.122656 0.046094 0.051562
1 0.840625 0.114844 0.039062 0.046875
0 0.869531 0.119141 0.031250 0.038281
0 0.890625 0.124609 0.023438 0.049219
0 0.908984 0.119141 0.025781 0.046094
0 0.883203 0.225391 0.038281 0.046094
0 0.914844 0.230078 0.042188 0.032031
1 0.585156 0.237891 0.050000 0.060156
0 0.665625 0.357031 0.043750 0.031250
0 0.689453 0.354688 0.030469 0.034375
0 0.719531 0.354297 0.043750 0.036719
1 0.504297 0.354297 0.067969 0.053906
1 0.600000 0.354688 0.050000 0.043750
1 0.810938 0.465625 0.037500 0.056250
1 0.603906 0.470313 0.043750 0.043750
0 0.639063 0.468750 0.034375 0.031250
0 0.986719 0.594531 0.026563 0.031250
1 0.953906 0.598047 0.039062 0.042969
1 0.501172 0.937891 0.057031 0.044531
1 0.558984 0.594531 0.044531 0.045313
0 0.503125 0.596875 0.025000 0.034375
0 0.235938 0.931250 0.037500 0.037500
0 0.263672 0.934375 0.032031 0.034375
0 0.204688 0.925781 0.028125 0.028125
0 0.180078 0.936328 0.032031 0.039844
0 0.103125 0.929297 0.051562 0.044531
0 0.176172 0.599219 0.044531 0.035937
0 0.210547 0.467969 0.033594 0.039062
0 0.106250 0.468750 0.042188 0.039062
0 0.013281 0.472266 0.026563 0.042969
1 0.196484 0.361328 0.061719 0.044531
1 0.080469 0.366406 0.067188 0.048437


==> images/training/20_07_04_606_Frame000095_frag1.txt <==
0 0.020577 0.886102 0.037039 0.059909
0 0.027795 0.577411 0.048550 0.056505
0 0.022918 0.278045 0.036119 0.042443
0 0.083024 0.119409 0.054987 0.048381
0 0.097673 0.742088 0.056185 0.047902
0 0.109626 0.268579 0.042273 0.046831
0 0.119772 0.573909 0.054622 0.046785
0 0.121155 0.889184 0.054582 0.052250
0 0.133698 0.419809 0.063580 0.055311
0 0.141531 0.114653 0.052543 0.050891
0 0.153321 0.268269 0.052381 0.048574
0 0.172941 0.571650 0.049211 0.043986
0 0.190740 0.894085 0.059958 0.040998
0 0.205412 0.751434 0.073292 0.057622
0 0.201396 0.415935 0.047082 0.052256
0 0.232319 0.269068 0.055902 0.040884
0 0.245677 0.576820 0.059242 0.037648
0 0.266577 0.268358 0.056920 0.039678
0 0.277018 0.895330 0.043394 0.037974
0 0.280834 0.426521 0.039041 0.043645
0 0.288302 0.577998 0.044119 0.041029
0 0.322960 0.262857 0.053095 0.054704
0 0.328483 0.896259 0.051761 0.053364
0 0.347454 0.576656 0.046174 0.050297
0 0.358705 0.113298 0.051382 0.049119
0 0.373304 0.272495 0.046953 0.050290
0 0.378306 0.577614 0.029197 0.035593
0 0.398528 0.113726 0.036295 0.051935
0 0.400988 0.429024 0.039499 0.052456
0 0.432049 0.756301 0.061733 0.046048
0 0.439214 0.260006 0.049942 0.061020
0 0.441830 0.585085 0.050301 0.051114
0 0.446058 0.902247 0.055681 0.047051
0 0.459491 0.422529 0.032266 0.051787
0 0.491455 0.260794 0.051541 0.056694
0 0.501938 0.423872 0.054576 0.053252
0 0.507691 0.907627 0.049381 0.048370
0 0.519984 0.582306 0.067565 0.036471
0 0.521516 0.752035 0.058661 0.067486
0 0.579009 0.268571 0.060035 0.042250
0 0.605786 0.902391 0.045966 0.056942
0 0.610754 0.584935 0.043114 0.047102
0 0.622550 0.752455 0.036428 0.062775
0 0.669625 0.583605 0.045835 0.050249
0 0.670725 0.911474 0.044058 0.045536
0 0.675870 0.262260 0.032628 0.056836
0 0.719984 0.909243 0.037376 0.046826
0 0.723109 0.423798 0.033327 0.043483
0 0.738773 0.109215 0.053947 0.048041
0 0.731696 0.259366 0.035081 0.050410
0 0.755747 0.423793 0.042577 0.051899
0 0.762588 0.260820 0.041365 0.057603
0 0.784506 0.109212 0.031071 0.039186
0 0.818890 0.110749 0.031518 0.054314
0 0.837016 0.915957 0.037712 0.052733
0 0.873159 0.427508 0.044750 0.060620
0 0.872505 0.589884 0.042576 0.054314
0 0.880511 0.105633 0.049200 0.062800
0 0.881709 0.752906 0.031442 0.040290
0 0.914611 0.266225 0.043149 0.035079
0 0.045313 0.420703 0.029687 0.036719
0 0.083203 0.421094 0.050781 0.040625
0 0.566016 0.110547 0.046094 0.061719
0 0.618750 0.108984 0.057813 0.035156
0 0.819531 0.264062 0.032812 0.046875
0 0.859375 0.268750 0.042188 0.056250
0 0.491016 0.115234 0.033594 0.041406
0 0.516797 0.112891 0.036719 0.071094
1 0.444531 0.115234 0.053125 0.052344
0 0.215234 0.111328 0.052344 0.035156
0 0.258203 0.116406 0.042969 0.039062
1 0.307031 0.113672 0.064062 0.077344
1 0.573828 0.425391 0.075781 0.063281
1 0.678516 0.433984 0.057031 0.057031
1 0.822266 0.443359 0.044531 0.055469
1 0.335938 0.433984 0.078125 0.061719
0 0.773828 0.766016 0.041406 0.039844
0 0.812109 0.759375 0.042969 0.042188
1 0.741406 0.580469 0.078125 0.056250
0 0.660937 0.765625 0.046875 0.043750
0 0.695312 0.758594 0.035937 0.064062
0 0.255859 0.753125 0.049219 0.045313
1 0.312109 0.755078 0.078906 0.061719
1 0.387891 0.895703 0.064844 0.053906
1 0.149609 0.753125 0.041406 0.039062
1 0.068359 0.892187 0.061719 0.046875
0 0.317578 0.578125 0.042969 0.048437
1 0.796094 0.920313 0.054688 0.060938
1 0.580078 0.754687 0.058594 0.067188


==> images/training/20_07_04_606_Frame000125_frag2.txt <==
0 0.026924 0.428275 0.048464 0.057735
0 0.013608 0.710945 0.024398 0.039140
0 0.020508 0.294945 0.036640 0.043756
0 0.039462 0.584870 0.031581 0.041447
0 0.043387 0.713912 0.026027 0.045069
0 0.074180 0.717308 0.027913 0.046846
0 0.077272 0.584952 0.023629 0.032579
0 0.087786 0.163550 0.041169 0.057612
0 0.101768 0.423238 0.023183 0.037264
0 0.106250 0.582592 0.025703 0.041386
0 0.111577 0.710841 0.029143 0.052633
0 0.133948 0.584955 0.032756 0.037526
0 0.133837 0.161515 0.030928 0.043764
0 0.145317 0.425780 0.049379 0.045206
0 0.166780 0.157247 0.029978 0.044901
0 0.172781 0.585174 0.032672 0.040484
0 0.188457 0.153717 0.035103 0.052595
0 0.190326 0.428098 0.037562 0.047247
0 0.213823 0.577348 0.028511 0.038435
0 0.241707 0.428385 0.046381 0.051759
0 0.244988 0.577635 0.035591 0.047669
0 0.277733 0.588766 0.034740 0.046331
0 0.280797 0.421325 0.035261 0.045642
0 0.286929 0.028182 0.043836 0.050728
0 0.285766 0.708195 0.029561 0.034819
0 0.311335 0.290436 0.034614 0.060883
0 0.326980 0.420587 0.045484 0.047016
0 0.327925 0.709435 0.046917 0.056992
0 0.324562 0.149138 0.037950 0.058534
0 0.344158 0.584802 0.042423 0.054220
0 0.346433 0.284759 0.037560 0.057211
0 0.364273 0.416599 0.029660 0.030093
0 0.372898 0.703189 0.034237 0.042384
0 0.383640 0.581012 0.040027 0.052941
0 0.387992 0.280873 0.039069 0.059686
0 0.407218 0.018929 0.045968 0.034072
0 0.420244 0.419083 0.042839 0.037228
0 0.422815 0.705747 0.046697 0.047902
0 0.420436 0.577272 0.027927 0.049268
0 0.454623 0.018699 0.043880 0.033658
0 0.459167 0.579740 0.041414 0.051305
0 0.460486 0.411353 0.042329 0.041534
0 0.465709 0.701825 0.035285 0.042474
0 0.508659 0.280694 0.084842 0.062645
0 0.495627 0.149163 0.050729 0.047876
0 0.490262 0.571867 0.029624 0.041980
0 0.501574 0.423266 0.036450 0.063838
0 0.501835 0.695669 0.035617 0.043186
0 0.522969 0.570723 0.040665 0.053187
0 0.534124 0.703272 0.034159 0.046939
0 0.559543 0.572923 0.032666 0.050836
0 0.610651 0.570601 0.063707 0.049910
0 0.633122 0.571981 0.046120 0.051528
0 0.677746 0.568331 0.055062 0.047993
0 0.677625 0.698598 0.042556 0.049027
0 0.716915 0.694699 0.038108 0.041673
0 0.737529 0.569713 0.039749 0.053504
0 0.770118 0.134216 0.062527 0.047062
0 0.773978 0.571588 0.036608 0.048983
0 0.801391 0.269979 0.063802 0.031656
0 0.821185 0.402688 0.050363 0.068193
0 0.809642 0.572666 0.028754 0.047332
0 0.833839 0.132689 0.038046 0.048531
0 0.852440 0.694941 0.056716 0.052145
0 0.848191 0.565464 0.029993 0.050487
0 0.860105 0.268739 0.041829 0.042561
0 0.864968 0.135844 0.036735 0.047545
0 0.869516 0.404282 0.042029 0.035568
0 0.881723 0.568218 0.029912 0.045752
0 0.923265 0.407178 0.066679 0.048495
0 0.914776 0.561105 0.036429 0.060056
0 0.946289 0.128408 0.045641 0.045176
0 0.944688 0.566896 0.031424 0.049905
0 0.979183 0.130734 0.039109 0.044756
0 0.984105 0.564118 0.028941 0.050155
0 0.985548 0.265907 0.026621 0.056424
1 0.353516 0.023047 0.064844 0.042969
1 0.257031 0.156250 0.081250 0.056250
1 0.417578 0.139453 0.063281 0.046094
1 0.067578 0.303125 0.053906 0.068750
0 0.217187 0.289844 0.026563 0.064062
0 0.139844 0.298047 0.034375 0.049219
0 0.164062 0.291016 0.028125 0.036719
0 0.192188 0.283984 0.029687 0.071094
1 0.267969 0.293359 0.054688 0.049219
0 0.407422 0.294922 0.030469 0.039844
1 0.941406 0.265625 0.043750 0.064062
0 0.311719 0.576953 0.025000 0.030469
0 0.815625 0.698438 0.026563 0.051562
1 0.770312 0.705859 0.059375 0.050781
0 0.221484 0.700781 0.033594 0.035937
0 0.149219 0.708594 0.028125 0.034375
0 0.182031 0.717188 0.034375 0.064062
1 0.981250 0.402344 0.037500 0.048437
0 0.901172 0.702734 0.042969 0.050781
0 0.935938 0.693750 0.059375 0.034375
1 0.621484 0.699609 0.052344 0.063281
0 0.573047 0.704687 0.028906 0.039062
0 0.008984 0.580078 0.017969 0.042969
1 0.118359 0.033594 0.039844 0.064062
1 0.161719 0.031641 0.054688 0.063281
1 0.232812 0.027344 0.057813 0.054688
1 0.496094 0.018750 0.045313 0.037500
0 0.755078 0.012891 0.033594 0.025781
0 0.786328 0.015625 0.038281 0.031250
0 0.859766 0.012891 0.039844 0.025781
1 0.902344 0.126953 0.051562 0.061719
1 0.897656 0.266406 0.046875 0.056250


==> images/training/20_07_04_614_Frame000153_frag2.txt <==
0 0.010680 0.424738 0.016674 0.043632
0 0.010014 0.533209 0.029923 0.031800
1 0.019615 0.105272 0.036899 0.038132
1 0.031224 0.640903 0.047065 0.042675
0 0.026809 0.528047 0.019286 0.043033
0 0.044815 0.426267 0.038196 0.051645
0 0.055411 0.530895 0.046276 0.037388
0 0.053930 0.858666 0.017123 0.070943
0 0.059125 0.748757 0.046761 0.039854
0 0.067670 0.422448 0.033184 0.051312
0 0.080300 0.870428 0.035375 0.043547
0 0.081020 0.966257 0.036826 0.033523
0 0.082472 0.210185 0.023225 0.053118
0 0.097708 0.536487 0.046790 0.047769
0 0.093890 0.744639 0.020362 0.040964
0 0.100619 0.429807 0.040979 0.049815
0 0.099470 0.858309 0.021066 0.022068
1 0.111148 0.212075 0.036085 0.045258
0 0.108727 0.965324 0.036720 0.031776
0 0.121260 0.105462 0.033956 0.031878
0 0.119038 0.747845 0.024212 0.046646
0 0.129542 0.540005 0.030388 0.028762
0 0.135863 0.861208 0.047677 0.038854
0 0.139511 0.433570 0.020082 0.057389
0 0.140399 0.966130 0.030998 0.022849
0 0.146199 0.756739 0.032398 0.034383
1 0.153220 0.218951 0.050653 0.034394
0 0.156368 0.638895 0.046961 0.034116
0 0.168888 0.014142 0.023307 0.027764
0 0.163319 0.966704 0.027993 0.018810
0 0.165936 0.111555 0.038226 0.044613
0 0.170734 0.435705 0.027261 0.040972
0 0.172402 0.317877 0.039709 0.044676
0 0.170852 0.861930 0.027261 0.050574
0 0.179936 0.538237 0.043765 0.036741
0 0.182622 0.434845 0.028500 0.045051
0 0.190735 0.648127 0.037824 0.036704
0 0.191205 0.860804 0.036364 0.037223
0 0.199865 0.969869 0.039320 0.043488
1 0.199720 0.107741 0.039737 0.045124
0 0.202700 0.210911 0.033896 0.027624
1 0.211018 0.018320 0.049953 0.035078
0 0.208345 0.323648 0.026617 0.035370
0 0.207775 0.541139 0.018054 0.043152
0 0.213718 0.860608 0.029096 0.042735
0 0.222997 0.649432 0.032279 0.033649
0 0.234857 0.117641 0.045812 0.024382
0 0.227591 0.539039 0.022008 0.039334
0 0.243004 0.965204 0.046135 0.038230
1 0.247669 0.323437 0.045443 0.044793
0 0.243954 0.873809 0.040996 0.035496
0 0.254357 0.643312 0.033788 0.031892
0 0.276646 0.863886 0.032485 0.026338
0 0.280945 0.220068 0.039003 0.059933
0 0.295613 0.862276 0.036931 0.031550
0 0.306758 0.968532 0.031310 0.038843
0 0.324313 0.870481 0.027375 0.042297
0 0.360666 0.973263 0.022826 0.051216
0 0.366874 0.869074 0.030669 0.030203
0 0.387252 0.975115 0.026028 0.044588
0 0.392352 0.877970 0.029954 0.040782
0 0.410745 0.437405 0.030018 0.059716
0 0.409445 0.879497 0.034939 0.040484
0 0.413074 0.970692 0.023245 0.031406
1 0.439153 0.444159 0.038044 0.042095
0 0.437961 0.126453 0.033726 0.031425
1 0.445128 0.558180 0.047496 0.052487
0 0.444386 0.873436 0.029959 0.035224
0 0.443907 0.654821 0.044194 0.031130
0 0.445102 0.986072 0.033006 0.023754
0 0.458983 0.023843 0.032484 0.037193
0 0.465073 0.760085 0.040082 0.024517
1 0.460429 0.444337 0.041354 0.044172
0 0.466381 0.871935 0.036700 0.044583
0 0.469678 0.125504 0.023007 0.037869
0 0.481227 0.028425 0.027286 0.048520
1 0.487408 0.662394 0.043612 0.045474
0 0.491433 0.123369 0.031135 0.041347
0 0.491259 0.882837 0.019001 0.038932
1 0.499371 0.447742 0.039702 0.034467
0 0.507069 0.240043 0.043842 0.029168
1 0.505163 0.558032 0.035204 0.041816
1 0.529804 0.125687 0.043986 0.051560
0 0.527892 0.874633 0.024654 0.030971
0 0.530264 0.027258 0.024624 0.049417
1 0.532360 0.451906 0.027533 0.032669
1 0.540706 0.659215 0.043588 0.038883
0 0.537290 0.553480 0.041499 0.027160
0 0.548337 0.243680 0.042824 0.039213
0 0.553327 0.880107 0.028086 0.042985
0 0.550914 0.979784 0.030871 0.025591
1 0.566554 0.026603 0.041797 0.041450
0 0.564555 0.771551 0.036648 0.025252
0 0.568404 0.346751 0.033101 0.049423
0 0.573843 0.128404 0.039264 0.038955
1 0.574170 0.447584 0.053550 0.047045
1 0.582321 0.553935 0.041432 0.052468
0 0.585699 0.982718 0.031992 0.032004
0 0.600000 0.338445 0.040556 0.031829
0 0.607603 0.028256 0.041256 0.033378
0 0.606972 0.765946 0.042893 0.050062
0 0.607288 0.670968 0.032113 0.043665
1 0.610778 0.563166 0.033660 0.032683
0 0.615943 0.447851 0.033599 0.033189
1 0.616249 0.127492 0.038095 0.048751
0 0.635057 0.240957 0.043974 0.058779
0 0.631577 0.876190 0.030097 0.033393
0 0.633278 0.341768 0.039467 0.031487
1 0.644771 0.677212 0.050986 0.039675
0 0.635895 0.776332 0.035226 0.027745
1 0.650380 0.036065 0.040576 0.051815
0 0.653755 0.449054 0.028183 0.040366
1 0.663160 0.134134 0.047410 0.052135
0 0.660939 0.880757 0.036903 0.051502
0 0.671280 0.353146 0.043141 0.044649
0 0.664689 0.982130 0.037822 0.028795
0 0.685904 0.461260 0.040994 0.046838
0 0.688487 0.880704 0.050157 0.033352
0 0.683801 0.554636 0.023747 0.048482
0 0.695469 0.774835 0.035108 0.040282
0 0.706806 0.038594 0.020971 0.039655
0 0.713810 0.352338 0.039669 0.057453
0 0.716723 0.570115 0.030976 0.029751
0 0.715121 0.668599 0.044392 0.045587
0 0.725119 0.454394 0.040853 0.037586
1 0.724719 0.456393 0.042852 0.046987
0 0.743535 0.876860 0.042558 0.051784
1 0.742586 0.346515 0.038540 0.056247
1 0.749410 0.773179 0.053309 0.035556
0 0.743213 0.035466 0.038456 0.041937
1 0.752851 0.140262 0.033741 0.044420
0 0.759319 0.668217 0.045041 0.034017
1 0.771188 0.565740 0.041307 0.058302
0 0.774508 0.456821 0.054357 0.047787
0 0.769297 0.045729 0.040503 0.050049
0 0.771505 0.352703 0.032577 0.035008
0 0.782020 0.876492 0.035465 0.040356
0 0.792095 0.143910 0.036601 0.046962
1 0.804095 0.352932 0.036874 0.046719
1 0.813249 0.465559 0.052192 0.052833
1 0.810696 0.046636 0.043336 0.045420
0 0.810485 0.569882 0.039265 0.031247
0 0.821299 0.256042 0.050977 0.032273
0 0.827214 0.140222 0.034148 0.050975
1 0.823579 0.775995 0.047939 0.045332
0 0.838911 0.571992 0.037615 0.032133
1 0.851421 0.042501 0.027497 0.053953
0 0.853049 0.673266 0.039713 0.033919
0 0.858721 0.461288 0.047576 0.051352
1 0.867801 0.361494 0.040476 0.055285
0 0.866196 0.781878 0.041869 0.026349
0 0.866514 0.141672 0.026251 0.033257
1 0.884926 0.042684 0.043656 0.057484
0 0.896777 0.887231 0.052294 0.035810
0 0.900327 0.564031 0.045426 0.048655
0 0.893948 0.145671 0.033613 0.040934
1 0.906138 0.680684 0.043526 0.034186
1 0.917169 0.464241 0.049502 0.039660
1 0.931563 0.791424 0.068239 0.052481
0 0.922336 0.261705 0.055240 0.040787
1 0.939022 0.361294 0.046355 0.036984
1 0.935944 0.149178 0.037852 0.056489
0 0.932509 0.571315 0.026002 0.037726
1 0.952491 0.680125 0.044923 0.050757
1 0.965122 0.581383 0.037689 0.037729
0 0.979060 0.893205 0.029666 0.038260
0 0.984613 0.363426 0.026533 0.045883
0 0.980829 0.682584 0.030693 0.037610
0 0.857942 0.888021 0.022657 0.030729
0 0.680468 0.039844 0.024479 0.052084
0 0.920442 0.049088 0.036718 0.058073
1 0.503776 0.031250 0.037240 0.057292
1 0.493099 0.331511 0.045573 0.053646
1 0.530208 0.331120 0.041146 0.041406
1 0.817578 0.679166 0.041927 0.052604
0 0.246484 0.757552 0.037760 0.034375
0 0.208984 0.755078 0.042969 0.041406
0 0.017969 0.010547 0.035937 0.021094
0 0.243359 0.019531 0.017969 0.039062
0 0.264453 0.021094 0.030469 0.042188
0 0.616797 0.035156 0.028906 0.051562
1 0.962500 0.051953 0.042188 0.066406
0 0.988672 0.053906 0.022656 0.053125
0 0.982813 0.149609 0.034375 0.050781
0 0.709766 0.138281 0.038281 0.056250
1 0.020312 0.201953 0.040625 0.046094
1 0.020312 0.305469 0.040625 0.064062
1 0.062891 0.310937 0.041406 0.060938
1 0.980859 0.470313 0.038281 0.045313
0 0.944141 0.885547 0.038281 0.042969
0 0.020703 0.852344 0.025781 0.054688
1 0.017188 0.739844 0.034375 0.046875
0 0.012109 0.970312 0.024219 0.034375
0 0.028516 0.963281 0.032031 0.040625
0 0.476953 0.980469 0.035156 0.039062
0 0.518359 0.980078 0.035156 0.039844
0 0.630859 0.980859 0.030469 0.038281
0 0.726562 0.983594 0.034375 0.032812
0 0.694141 0.980469 0.035156 0.039062
0 0.769531 0.979688 0.035937 0.040625
0 0.804688 0.980469 0.040625 0.039062
0 0.845312 0.980859 0.032812 0.038281
0 0.874219 0.987891 0.035937 0.024219
0 0.909766 0.980078 0.041406 0.039844
0 0.941016 0.984766 0.039844 0.030469
0 0.974609 0.980859 0.044531 0.038281
0 0.577344 0.880469 0.031250 0.039062
0 0.600391 0.876562 0.032031 0.034375
1 0.101172 0.635938 0.042969 0.054688
0 0.074609 0.640625 0.025781 0.051562
0 0.208203 0.431641 0.027344 0.061719
0 0.228906 0.437891 0.037500 0.030469
0 0.100781 0.315625 0.025000 0.039062
0 0.128125 0.314844 0.042188 0.042188
0 0.058594 0.204688 0.039062 0.040625
1 0.065625 0.103516 0.042188 0.061719
1 0.068359 0.018359 0.038281 0.035156
0 0.105859 0.011328 0.033594 0.022656
0 0.280859 0.974609 0.028906 0.027344


==> images/training/20_07_04_615_Frame000009_frag2.txt <==
0 0.021227 0.952294 0.038209 0.061278
0 0.010319 0.791929 0.018574 0.052738
0 0.018484 0.491916 0.032447 0.051343
0 0.021163 0.120322 0.036343 0.061502
0 0.022434 0.348348 0.034202 0.055579
0 0.043778 0.777700 0.052258 0.081087
0 0.064052 0.953342 0.059294 0.064305
0 0.052266 0.117402 0.033161 0.056215
0 0.052265 0.357839 0.033048 0.040061
1 0.081241 0.232228 0.063466 0.067813
0 0.079303 0.635291 0.034498 0.043214
0 0.085104 0.122005 0.033789 0.043231
0 0.091714 0.778572 0.037765 0.051904
0 0.122463 0.352445 0.041420 0.041738
0 0.121321 0.120661 0.027048 0.053613
0 0.130910 0.779557 0.041527 0.062093
0 0.130578 0.241497 0.036837 0.041279
0 0.140368 0.623495 0.051386 0.045435
0 0.164642 0.942554 0.068279 0.060272
0 0.150684 0.114841 0.032680 0.059663
0 0.161678 0.473490 0.050281 0.052511
0 0.162681 0.348375 0.036577 0.052967
0 0.168263 0.782022 0.043428 0.044862
0 0.185633 0.244359 0.041116 0.043066
0 0.187237 0.121184 0.030146 0.050185
0 0.200782 0.344911 0.039919 0.062057
0 0.205476 0.630726 0.046694 0.041209
0 0.220650 0.470600 0.047501 0.056232
0 0.215870 0.119232 0.028211 0.058738
0 0.231321 0.240640 0.035664 0.042764
0 0.239078 0.344536 0.037338 0.059163
0 0.240665 0.772654 0.035949 0.048562
0 0.242217 0.120584 0.027673 0.049612
0 0.265194 0.631766 0.051628 0.063656
0 0.264733 0.467750 0.044305 0.057777
0 0.268513 0.119604 0.028422 0.053860
0 0.277347 0.773325 0.041108 0.051772
0 0.283031 0.947160 0.042589 0.056786
0 0.292228 0.223991 0.045860 0.049904
0 0.300713 0.347125 0.038007 0.058600
0 0.301674 0.108972 0.032146 0.068486
0 0.315901 0.766526 0.042839 0.060033
0 0.319971 0.469938 0.046902 0.059116
0 0.326266 0.951062 0.041843 0.053090
0 0.333163 0.108780 0.031342 0.064278
0 0.337762 0.341235 0.038117 0.052365
0 0.353165 0.222534 0.047320 0.050125
0 0.346501 0.764343 0.032012 0.051146
0 0.364484 0.942558 0.039767 0.078624
0 0.368914 0.464081 0.043237 0.063948
0 0.373405 0.344335 0.040432 0.051493
0 0.369849 0.109090 0.032302 0.058737
0 0.385021 0.767347 0.038693 0.058483
0 0.407521 0.947033 0.043535 0.070398
0 0.405566 0.346259 0.036142 0.051272
0 0.405166 0.105831 0.034191 0.064200
0 0.412683 0.468695 0.038938 0.042584
0 0.415701 0.217990 0.039097 0.054599
0 0.423114 0.626173 0.040310 0.033404
0 0.434732 0.771729 0.056627 0.064347
0 0.437228 0.336875 0.037675 0.061097
0 0.432533 0.113414 0.026068 0.040743
0 0.450899 0.466304 0.041756 0.054819
0 0.449319 0.935901 0.038633 0.077376
0 0.457538 0.231758 0.041380 0.040142
0 0.461215 0.106211 0.031047 0.050026
0 0.466006 0.332166 0.035186 0.064358
0 0.482179 0.623652 0.046896 0.048575
0 0.489456 0.939948 0.038066 0.076708
0 0.491321 0.098071 0.033539 0.055953
0 0.494842 0.472397 0.036778 0.040754
0 0.501594 0.331759 0.042294 0.068804
0 0.533008 0.214554 0.062810 0.058669
0 0.527475 0.102711 0.048197 0.056649
0 0.525693 0.930082 0.034560 0.053727
0 0.535820 0.464510 0.051424 0.057271
0 0.573928 0.927342 0.047092 0.055264
0 0.682502 0.220565 0.043534 0.043598
0 0.685844 0.114555 0.027662 0.047802
0 0.711698 0.117755 0.031944 0.048546
0 0.748749 0.343778 0.045719 0.034783
0 0.739658 0.114827 0.028459 0.038596
0 0.768939 0.108041 0.034473 0.040135
0 0.783872 0.463138 0.057327 0.055847
0 0.778268 0.762043 0.043417 0.045764
0 0.781745 0.219567 0.048273 0.056368
0 0.798735 0.105658 0.031638 0.044578
0 0.822084 0.220617 0.041201 0.047473
0 0.837340 0.457163 0.039143 0.054292
0 0.847660 0.342969 0.039707 0.034796
0 0.843758 0.111003 0.029560 0.037026
0 0.859387 0.217751 0.032921 0.043188
0 0.886089 0.111404 0.033661 0.034367
0 0.897639 0.927319 0.053795 0.060916
0 0.889395 0.216843 0.036604 0.050752
0 0.906651 0.337794 0.047494 0.045345
0 0.904521 0.460767 0.042123 0.052733
0 0.914967 0.111567 0.031874 0.032959
0 0.916880 0.215736 0.028609 0.043218
0 0.944889 0.463179 0.039459 0.041934
0 0.946046 0.111264 0.039811 0.040230
0 0.943128 0.220214 0.027272 0.036446
0 0.957164 0.609978 0.048308 0.055907
0 0.962355 0.217417 0.038534 0.044682
0 0.983075 0.455742 0.031345 0.055091
0 0.986174 0.616396 0.026388 0.046526
0 0.657422 0.107031 0.035156 0.043750
1 0.723437 0.223438 0.043750 0.064062
0 0.083203 0.357031 0.036719 0.039062
0 0.269531 0.350781 0.031250 0.046875
0 0.807031 0.347656 0.025000 0.032812
1 0.867188 0.464063 0.037500 0.048437
0 0.122266 0.487109 0.032031 0.046094
1 0.060156 0.492578 0.051562 0.047656
1 0.898438 0.607031 0.059375 0.060938
1 0.829297 0.610547 0.064844 0.041406
1 0.760156 0.607422 0.059375 0.046094
0 0.325000 0.621484 0.029687 0.036719
0 0.377344 0.631641 0.032812 0.036719
0 0.473828 0.775781 0.021094 0.039062
0 0.504687 0.784375 0.040625 0.026563
0 0.200781 0.785156 0.032812 0.029687
0 0.113672 0.950000 0.042969 0.029687
0 0.823438 0.766406 0.031250 0.046875
0 0.853906 0.752734 0.034375 0.041406
0 0.883984 0.763281 0.027344 0.043750
0 0.914453 0.756250 0.027344 0.048437
0 0.942578 0.758203 0.032031 0.060156
1 0.976172 0.757422 0.042969 0.041406
0 0.983984 0.348437 0.032031 0.067188
0 0.981641 0.217578 0.036719 0.044531
0 0.983594 0.116016 0.032812 0.030469


==> images/training/21_07_03_315_Frame000052_frag2.txt <==
1 0.142327 0.055594 0.068077 0.074060
2 0.144476 0.351681 0.063810 0.067428
2 0.145729 0.166331 0.064814 0.070010
1 0.146895 0.261127 0.054406 0.072539
2 0.151773 0.531818 0.062896 0.072495
1 0.148294 0.440231 0.054627 0.068224
2 0.151537 0.783198 0.058546 0.071467
1 0.155037 0.640387 0.061346 0.067124
2 0.290186 0.478905 0.061824 0.075756
1 0.288588 0.287717 0.058540 0.066668
1 0.425757 0.542394 0.062896 0.073156
1 0.420789 0.898442 0.045695 0.070045
2 0.427848 0.782676 0.052727 0.069413
2 0.561074 0.648847 0.054474 0.068004
2 0.572055 0.150683 0.076425 0.075611
1 0.573689 0.903019 0.077848 0.073566
1 0.569035 0.264203 0.061617 0.074303
1 0.571676 0.051082 0.065094 0.080467
2 0.711074 0.647399 0.077654 0.050715
2 0.720489 0.348050 0.072819 0.078455
1 0.717966 0.498833 0.063809 0.064752
1 0.720703 0.064883 0.066003 0.083556
1 0.717870 0.776995 0.059348 0.060584
2 0.850901 0.923513 0.073339 0.064935
1 0.854029 0.746398 0.078626 0.056090
1 0.854739 0.609266 0.073853 0.051337
2 0.862338 0.483236 0.076342 0.071466
1 0.854643 0.363332 0.056032 0.045560
1 0.862525 0.072216 0.071412 0.082421
2 0.973301 0.630048 0.059428 0.062558
1 0.974678 0.864238 0.052694 0.063786
2 0.980194 0.517822 0.047084 0.068144
2 0.981565 0.060973 0.041963 0.060089
2 0.981762 0.292173 0.042132 0.070137
1 0.986483 0.420695 0.031344 0.059045
2 0.986771 0.194149 0.029001 0.071373
2 0.275391 0.095312 0.072656 0.098438
2 0.289453 0.616016 0.063281 0.088281
2 0.290234 0.721484 0.071094 0.080469
2 0.289844 0.805859 0.075000 0.078906
2 0.295703 0.917188 0.063281 0.081250
1 0.423047 0.094922 0.063281 0.097656
2 0.420703 0.213281 0.066406 0.053125
1 0.430078 0.426562 0.060156 0.071875
0 0.420312 0.616406 0.040625 0.032812
1 0.430469 0.669531 0.056250 0.073437
2 0.576172 0.381250 0.071094 0.082813
2 0.567578 0.803125 0.074219 0.073437
2 0.731641 0.207813 0.075781 0.085938
1 0.720703 0.846484 0.066406 0.058594
1 0.715625 0.927344 0.057813 0.076563
2 0.866797 0.221484 0.094531 0.099219
0 0.844922 0.829297 0.057031 0.050781
1 0.979297 0.753516 0.041406 0.066406


==> images/training/21_07_09_391_Frame000013_frag1.txt <==
0 0.581858 0.967149 0.176562 0.065641
0 0.885719 0.966475 0.165104 0.067604
0 0.135547 0.283594 0.096094 0.095312
1 0.153125 0.237109 0.114063 0.097656
1 0.084766 0.346094 0.122656 0.107813
1 0.766016 0.160938 0.080469 0.101562
1 0.758984 0.244922 0.097656 0.091406
2 0.745703 0.337891 0.121094 0.114844
1 0.714063 0.453906 0.110937 0.129688
1 0.666406 0.594141 0.142188 0.132031
2 0.609375 0.793359 0.156250 0.194531
2 0.954687 0.101953 0.070312 0.066406
1 0.951172 0.158984 0.069531 0.066406
1 0.948047 0.299609 0.092969 0.094531
2 0.945703 0.409375 0.108594 0.092188
1 0.934375 0.515234 0.131250 0.113281
1 0.901172 0.689062 0.180469 0.150000
1 0.887500 0.839844 0.140625 0.189063
2 0.569141 0.153516 0.099219 0.121094
1 0.513672 0.267969 0.122656 0.092188
2 0.475000 0.347656 0.146875 0.131250
1 0.444922 0.450391 0.127344 0.107031
2 0.375781 0.548437 0.187500 0.129688
1 0.325391 0.678906 0.186719 0.181250
2 0.258594 0.856641 0.201562 0.200781
1 0.088672 0.638672 0.177344 0.166406
2 0.448438 0.083984 0.090625 0.089844
2 0.406250 0.133203 0.104687 0.099219
2 0.376172 0.198047 0.085156 0.092969
2 0.319922 0.275391 0.124219 0.125781
2 0.229687 0.397656 0.150000 0.142188
2 0.222266 0.154297 0.102344 0.097656
1 0.300391 0.092578 0.078906 0.077344
1 0.047266 0.471094 0.094531 0.098438
2 0.060938 0.121484 0.121875 0.128906
1 0.103906 0.065234 0.129688 0.114844


==> images/training/21_07_17_401_Frame000005_frag2.txt <==
1 0.129302 0.288484 0.183621 0.216966
1 0.182168 0.921037 0.142526 0.152794
1 0.321918 0.082354 0.211472 0.161543
1 0.345568 0.505755 0.174285 0.196644
1 0.615578 0.926083 0.217373 0.142005
1 0.633249 0.753874 0.212356 0.157248
1 0.644887 0.292491 0.203224 0.203665
1 0.732291 0.506234 0.193165 0.122906
0 0.953242 0.485797 0.099748 0.113601
0 0.954989 0.237417 0.092815 0.101846
0 0.965550 0.317342 0.069677 0.086908
2 0.389062 0.915625 0.223438 0.168750
1 0.049219 0.914453 0.098438 0.171094
2 0.193750 0.714063 0.207813 0.182812
2 0.407422 0.725000 0.232031 0.184375
2 0.535156 0.497266 0.196875 0.213281
2 0.162891 0.496875 0.192969 0.179688
2 0.420703 0.277344 0.227344 0.215625
2 0.612891 0.095312 0.230469 0.179688
2 0.084375 0.086328 0.168750 0.172656
1 0.907031 0.925391 0.185937 0.149219
0 0.887109 0.731250 0.122656 0.107813
0 0.966016 0.753125 0.067969 0.131250
2 0.928125 0.115625 0.143750 0.146875
2 0.039844 0.736719 0.079687 0.126563

